Simple models for mesoscopic systems: from slender structures to stochastic resetting

The objective of this thesis is to advance the understanding of complex physical phenomena through the lens of statistical physics. Specifically, it addresses two fundamental questions: What types of interactions can induce buckling of slender structures when their temperature is increased? And, how can we devise an optimal strategy for locating a hidden target? The thesis is divided into two distinct parts, both employing mesoscopic descriptions -- neither fully microscopic nor fully macroscopic -- to capture the essential interactions and behaviours that qualitatively govern the phenomena under investigation. In the first part, we examine the buckling behavior of low-dimensional materials under thermal load. To this end, we develop a comprehensive model that characterises the system using a minimal setup for mimicking: (i) elastic and electronic degrees of freedom, and (ii) coupling between the elastic and the electronic modes. In the second part, we investigate stochastic resetting processes as a means to formulate efficient search strategies. We explore various resetting mechanisms to understand how to optimise the search performance in real scenarios, where: (i) resetting involves a finite cost, and (ii) the target location is only partially known.

==> figures/refractory/Simulations/Intel_MFTP_MappingR1_r2=1_0_runs=10000.dat <==
0.5 30308
1 34220.7
1.5 40502
2 46704.8
2.5 54623.1
3 61458.6
3.5 71211.7
4 79847.3


==> figures/refractory/Simulations/Intel_MFTP_MappingR1_r2=1_0_runs=100000.dat <==
0.5 3.08302
1 3.46124
1.5 4.01723
2 4.71055
2.5 5.43313
3 6.22979
3.5 7.10779
4 8.04885
4.5 9.00475


==> figures/refractory/Simulations/Intel_MFTP_MappingR1_r2=50__runs=100000.dat <==
0.5 2.08405
1 1.76333
1.5 1.66563
2 1.62514
2.5 1.6334
3 1.64665
3.5 1.68996
4 1.73517
4.5 1.79533
5 1.85563
5.5 1.92461
6 1.98998
6.5 2.06522
7 2.15394
7.5 2.23409
8 2.30959
8.5 2.43203
9 2.54189


==> figures/refractory/Simulations/Intel_MFTP_MappingR1_r2=5_0_runs=100000.dat <==
0.5 2.27202
1 2.05125
1.5 2.09311
2 2.19412
2.5 2.33736
3 2.49492
3.5 2.67453
4 2.88729
4.5 3.12949
5 3.40183
5.5 3.64045
6 3.91429
6.5 4.21444
7 4.50973
7.5 4.88954
8 5.19402


==> figures/refractory/Simulations/pDiff_r1=1_0_r2=1_0_bins=101_runs=10000000.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10000000 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 39 234 1313 6264 25080 81709 218632 481723 867816 1287836 1577584 1576571 1288637 867559 479429 218445 81606 25004 6238 1317 206 21 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 6 30 112 429 1490 4284 11757 28569 62878 127776 231610 378323 565800 764193 942329 1056418 1058357 942368 764908 565171 379459 229805 126554 63112 28165 11889 4445 1500 417 114 33 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 12 30 111 245 730 1822 4292 9415 19575 38211 69850 118473 189587 283225 396329 521071 642674 749059 828433 827293 750157 643034 520385 396934 281704 189174 118510 69117 38311 19783 9394 4267 1820 782 248 76 32 8 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 0 13 21 43 118 302 669 1487 3210 6324 12230 22301 38746 63763 100095 149435 213303 289652 375176 465392 552664 630836 699637 697427 632638 552401 465776 373756 289311 213084 148902 99442 63686 38126 22468 12185 6492 3150 1488 656 284 122 52 11 4 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 8 7 23 50 129 267 528 1052 2059 3997 7346 12963 21710 34799 54608 81413 117311 162815 217081 279543 347245 417856 487405 554791 617620 617916 555288 485427 415838 346383 279253 215840 162358 116495 81548 54206 35116 21646 13177 7340 3963 2136 1051 505 263 119 34 30 11 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 5 13 25 49 83 187 402 729 1356 2423 4380 7523 12148 19498 30152 45272 65698 91880 125659 165708 212152 263918 320430 379153 440433 501341 565342 565181 500292 438361 379047 319793 263315 211825 165156 125304 91785 65402 44984 30180 19695 12404 7320 4240 2474 1360 775 360 189 99 46 21 10 1 3 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 4 4 10 17 27 77 123 260 473 835 1527 2557 4217 7054 11015 17135 25299 36964 52533 73172 96816 127879 163265 203823 248892 295920 348697 404500 463935 530218 529967 464856 403732 348762 296135 247638 203840 162209 127226 97493 72427 52592 37181 25337 16898 11080 7084 4224 2631 1498 794 473 231 142 66 33 13 3 6 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 4 12 12 17 36 92 149 292 539 898 1546 2472 4012 6142 9686 14586 21464 30356 42184 57433 76085 99172 126341 158715 194636 233207 277514 325340 378172 436920 505868 506925 438150 378462 325407 277582 233397 193302 158215 126531 99339 76294 57435 42151 30129 21131 14386 9708 6525 4097 2484 1529 857 521 265 149 92 47 27 10 5 2 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 6 4 7 5 35 60 104 181 339 515 880 1429 2348 3567 5532 8331 12395 17301 24479 33652 45640 59917 77904 99479 124567 152056 184621 221828 262009 307535 359184 419551 488165 488624 419542 360037 306877 260689 221744 184341 152262 124512 98590 78168 60308 45263 33617 24505 17464 12057 8454 5574 3721 2335 1491 908 543 298 171 102 60 24 15 11 4 2 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 5 5 4 16 37 65 97 194 339 521 829 1333 2050 3250 4794 6978 10179 14381 19769 27073 36293 47554 61538 78408 97356 120979 147081 176761 211378 249277 293926 344689 405337 475014 477001 406134 344498 293571 249056 210447 176780 146556 120878 97623 78255 61474 47674 36428 26857 19711 14495 10068 7084 4784 3260 2188 1383 840 540 293 188 121 48 34 22 9 6 3 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 6 10 6 24 38 65 120 193 317 482 793 1163 1831 2779 4116 6005 8371 11757 16229 21602 28994 37472 48560 62185 77184 95883 116888 141909 170406 202225 239835 282854 334531 395004 467405 468844 394694 333868 283014 239656 201401 170054 141461 117472 95673 77299 61927 48283 37983 28890 21944 15924 11590 8506 5831 4124 2750 1925 1239 838 548 289 190 121 67 41 13 10 8 1 2 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 3 3 8 11 26 36 68 118 177 316 443 733 1057 1632 2335 3537 4991 6884 9638 12900 17310 23324 30089 39007 48930 61574 76601 92879 113174 136866 164093 195929 232065 274353 325479 387610 462361 463403 387300 326408 274598 231063 193852 163929 136901 113379 93898 76187 61832 49049 38091 29981 23541 17337 13062 9474 6909 4908 3498 2420 1636 1091 699 478 321 193 108 81 23 23 8 7 6 2 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 4 3 3 6 15 17 41 66 114 164 293 399 661 936 1345 2013 2904 4133 5827 7881 10464 14122 18453 23955 30610 39314 49227 60841 75391 91539 110652 132571 158506 189996 225042 268115 320944 383297 457417 458705 382227 320167 267941 224311 189134 158858 133193 110531 91390 74575 60840 49119 39113 30924 24089 18379 13905 10372 7772 5848 4048 2971 2075 1442 920 615 423 268 190 102 69 42 31 6 13 3 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 6 9 17 20 36 71 104 156 241 360 586 804 1161 1702 2488 3329 4756 6364 8528 11421 14976 19219 24536 31047 39435 49008 60075 73422 89334 107729 129181 155019 184776 220599 264108 315186 378812 454808 456266 377891 315418 264030 219676 184640 154371 128940 107195 89187 73868 59389 48811 39090 31283 24671 19194 14972 11276 8542 6240 4661 3347 2455 1809 1195 811 558 397 248 131 99 64 45 29 12 5 6 1 3 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 4 5 5 4 11 23 43 56 99 141 203 333 446 666 990 1473 2084 2780 3815 5239 6912 8984 11968 15473 19869 24983 31403 39020 48479 59616 72088 87449 104754 126382 150502 180929 217491 260428 311924 374671 454655 454613 375480 311975 259394 216615 180539 150864 126015 104392 86770 72034 59133 48258 38802 31723 25142 19644 15253 12048 9303 7024 5078 3752 2825 1979 1470 996 779 483 315 217 146 104 72 37 19 13 4 3 4 2 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 2 3 5 2 8 9 29 40 60 80 141 185 286 382 592 811 1204 1680 2330 3164 4263 5677 7414 9671 12546 15857 20085 25305 31543 38722 47860 58584 70438 85353 102556 123421 148497 178502 213299 256548 309186 373966 454002 451927 373751 309910 256180 213572 178180 148312 122782 103154 84966 70959 57988 47160 38583 31421 25156 20053 15816 12598 9639 7436 5689 4102 3085 2289 1716 1205 905 618 414 294 196 122 90 41 37 21 11 7 4 4 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 1 5 4 10 11 18 48 55 80 96 163 230 362 484 694 1018 1379 1903 2515 3598 4547 5937 7837 10044 12967 16004 20333 25129 31093 38622 47136 57337 69547 83924 100490 121528 146547 175665 211646 254826 306579 373419 451374 451605 372412 307574 255671 211500 175770 145127 121248 100923 83923 69580 56870 47132 38566 31184 25145 20302 16016 12664 10043 7939 6150 4476 3351 2569 1866 1331 1014 683 550 358 283 160 117 60 50 29 16 9 11 4 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 0 2 6 10 21 19 31 43 77 103 151 214 309 415 570 828 1143 1504 2108 2846 3707 4935 6184 8086 10267 12973 16440 20528 24991 31127 38171 46304 56329 67960 82314 99835 119212 144399 174088 209883 253802 306504 371750 450037 450226 372208 305872 252618 209341 173579 143961 119999 99352 82697 68590 55717 46301 38037 31037 25105 20366 16097 12956 10300 8008 6265 4853 3659 2828 2109 1579 1136 798 560 412 297 217 172 107 60 38 21 16 17 5 4 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 1 3 9 9 10 18 28 41 71 90 137 177 250 339 515 675 894 1178 1687 2251 3102 3954 5177 6511 8290 10445 13271 16170 20363 25151 31101 37669 45509 55307 67189 81139 98086 117828 142110 172643 208602 252946 304760 371014 450105 451428 370545 305417 251287 207919 171326 142566 117660 98034 81156 66834 55271 45553 37664 30764 24785 20340 16625 13041 10364 8226 6513 5184 3866 3066 2228 1754 1255 924 674 520 332 253 169 113 109 53 26 21 20 16 7 3 4 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 1 4 4 5 7 17 24 35 47 87 137 129 202 281 420 588 780 1007 1376 1830 2411 3271 4126 5263 6726 8491 10550 13227 16557 20404 24823 30531 37209 45182 54315 66687 80415 96752 117002 141150 170482 207611 250880 304648 371140 450964 450520 370040 304117 250476 206599 170585 140952 116966 96736 79628 66474 54776 44902 37022 30366 24911 20423 16161 13165 10423 8388 6869 5164 4138 3213 2462 1893 1463 1079 780 544 388 284 218 131 105 66 45 46 17 16 5 7 3 2 2 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 2 1 0 4 2 7 12 18 18 25 43 60 91 143 177 261 309 487 624 869 1127 1438 1910 2621 3297 4295 5558 6797 8538 10653 13263 16265 20453 24858 30222 37005 44408 54110 65728 79499 96140 115722 140314 169610 206413 249954 303868 370227 450700 451138 369704 304844 249823 205630 169477 140011 116009 96068 79076 65469 54008 44651 36677 29856 24511 20113 16439 13244 10843 8418 6819 5436 4269 3363 2595 1935 1595 1147 858 648 471 340 263 160 115 96 60 32 25 20 17 8 6 3 3 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 1 1 1 2 5 3 9 15 12 28 44 67 80 101 143 196 266 362 536 691 941 1215 1580 2130 2673 3353 4423 5599 6997 8678 10693 13475 16490 20173 24450 30208 36451 44153 53294 65006 78445 94721 115732 139536 169005 205254 249926 304205 368994 451463 451085 370141 303552 249227 205219 168838 139198 115446 95067 78506 64701 53575 43946 36582 29738 24444 19860 16206 13380 10854 8675 6863 5579 4395 3432 2701 2071 1643 1267 933 656 518 382 285 182 153 113 83 62 39 16 15 8 8 5 3 2 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 2 0 4 2 4 9 5 14 27 28 57 74 102 119 164 220 303 418 590 742 1010 1311 1671 2191 2737 3576 4586 5567 7006 8792 10965 13375 16235 19689 24511 29816 36080 43677 53055 64237 77550 94158 114666 138690 168350 205528 249120 303948 369273 452993 452060 368893 302850 249500 204163 168802 138708 114871 94676 78026 64129 52918 43497 36186 29421 24085 19852 16545 13248 10711 8720 6958 5541 4470 3451 2898 2148 1674 1313 1009 767 588 460 294 213 167 129 94 72 46 33 19 12 9 6 3 2 3 2 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 3 0 0 3 3 3 4 8 17 23 27 49 49 76 102 150 172 245 365 494 620 832 1067 1334 1781 2304 2914 3575 4592 5659 7196 8818 10686 13075 16365 19676 24173 29550 35848 43110 52690 63915 77430 93513 113922 137925 168265 204109 249779 303654 370773 451392 450566 370327 304515 249112 203691 167477 138277 113578 93838 77934 63493 52815 43349 35585 29344 24090 19618 16234 13232 10847 8579 7014 5701 4509 3658 2878 2233 1725 1382 1050 829 655 467 355 252 179 162 99 84 37 52 29 16 17 10 6 4 3 1 2 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 4 2 2 0 3 5 8 11 17 24 45 45 63 94 111 143 228 297 383 527 654 887 1075 1407 1807 2323 2928 3745 4680 5774 7085 8856 10706 13221 15994 19870 24113 29381 35129 42979 52007 63496 76114 93561 112797 137979 168449 205046 249013 304003 369466 451485 451551 370245 303534 248534 203990 168203 137997 113266 93345 76754 63527 52428 42877 35296 29010 23859 19447 16149 13163 10808 8714 7037 5805 4540 3689 2954 2356 1854 1429 1104 859 669 513 411 303 201 173 117 97 63 37 29 24 14 13 10 3 6 1 3 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 4 3 1 11 9 13 20 25 40 50 81 99 144 167 211 339 416 527 747 903 1198 1407 1897 2370 3026 3634 4682 5854 7087 8835 10635 13191 16152 19376 23842 28979 35351 42457 51844 62693 76277 93160 113026 137701 167826 204031 248443 303681 370199 452258 451983 369552 303509 248676 203578 167405 137461 112991 93584 76023 63488 51949 42783 35001 28973 23636 19635 15865 12978 10777 8531 7096 5827 4670 3657 3006 2434 1874 1452 1183 848 741 579 428 317 247 210 128 90 78 52 37 26 25 15 13 9 5 0 2 2 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 1 5 2 7 14 11 15 21 38 55 52 69 100 140 193 262 359 417 581 715 978 1192 1584 1897 2498 3040 3748 4605 5847 7090 8762 10671 13117 15800 19339 23596 28880 34914 42366 51850 62518 76249 92000 113287 137534 167254 204270 248168 303117 369749 451712 452337 369679 302912 248495 203983 167007 137506 112889 93043 76367 63032 51647 42094 35329 28547 23554 19560 15792 13008 10671 8639 7058 5835 4636 3723 3107 2331 1965 1515 1232 935 768 559 480 355 265 200 144 108 78 64 42 31 24 14 12 8 9 6 3 0 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 2 3 2 2 3 5 14 19 18 34 42 38 78 104 101 159 212 260 349 457 620 773 954 1267 1550 2065 2498 3023 3768 4691 5901 7109 8678 10657 12980 15901 19353 23629 28514 34706 41958 51101 62513 75891 92788 112824 137028 167183 203521 248178 303268 370458 452344 452028 370366 303836 247412 203868 167261 136926 112826 93438 76018 62306 51212 41894 34871 28533 23580 19265 15733 12857 10630 8732 7036 5716 4709 3800 3067 2476 1989 1501 1232 1002 739 611 453 359 286 206 168 123 99 66 49 28 28 13 10 10 5 8 6 0 4 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 4 3 2 7 7 14 21 29 24 44 65 72 121 122 152 212 281 388 454 635 816 1035 1286 1650 1952 2477 3068 3907 4613 5883 7088 8819 10494 12957 15839 19266 23501 28393 34490 41930 51230 62124 76197 92131 112467 137450 166631 203852 249039 302683 370260 452054 452272 369567 302989 248283 203394 167245 136934 112691 92332 76151 62336 51077 42271 34350 28584 23431 19212 15915 12924 10486 8637 6913 5845 4754 3776 3089 2491 2030 1568 1278 1003 757 610 521 357 299 247 170 140 93 75 55 44 22 14 20 17 5 6 4 3 3 4 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 0 1 2 2 7 6 14 18 19 30 38 43 62 92 100 143 175 229 296 402 539 654 884 1032 1332 1594 2025 2504 3027 3883 4693 5670 7261 8688 10565 12992 15775 19058 23196 28327 34508 42052 50814 62181 76034 91958 112975 136702 167067 202841 248233 302713 370334 452306 453319 369170 303447 248368 203587 166299 137094 112325 92404 75565 62180 51004 42057 34264 27826 23424 19426 15916 12912 10514 8481 6953 5773 4695 3823 3131 2498 1981 1625 1292 1060 798 609 487 397 292 267 207 125 116 87 56 33 33 33 19 7 9 7 5 5 2 5 0 3 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 6 0 2 3 4 6 6 7 20 27 30 32 55 63 80 124 150 189 234 329 445 508 688 871 1116 1233 1666 2033 2434 3036 3904 4671 5803 7052 8626 10501 12765 15393 19191 23360 28213 34495 41596 51277 62371 75347 91793 112468 137015 166678 203069 248344 303901 370118 451335 452631 370041 302909 249017 204387 166744 136159 111757 92319 75764 61779 50838 42024 34226 28223 23110 18869 15703 12851 10506 8632 6923 5709 4727 3820 3165 2506 1964 1662 1358 1041 786 652 521 436 353 247 182 152 98 89 65 54 38 25 27 9 11 4 2 1 3 7 8 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 2 0 2 1 0 6 2 7 4 9 7 17 21 30 49 43 77 97 121 166 215 283 365 423 515 626 873 1125 1296 1693 1995 2554 3088 3860 4741 5726 7063 8492 10359 12764 15476 19348 23443 28203 34305 41606 50860 62188 74809 91908 112349 136133 167010 202517 248598 302405 371010 453078 453360 371090 303864 248516 203221 166470 136601 112035 92356 75383 62046 50585 41600 33922 28058 23053 19151 15640 12807 10439 8628 6738 5928 4712 3812 3047 2527 2050 1652 1388 1038 889 659 520 409 333 273 209 158 111 91 66 51 39 23 24 22 12 5 3 4 2 4 0 1 1 2 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 1 0 0 0 4 3 2 1 7 3 10 13 19 29 33 46 57 85 102 121 150 232 274 355 426 539 684 881 1097 1293 1731 1995 2498 3149 3887 4756 5602 7101 8447 10507 12856 15621 18776 23475 28158 34366 41684 50697 61511 75406 91823 112001 136473 166542 203787 248661 302872 370847 453445 453052 369907 302836 248747 203621 166648 136636 112150 92075 75766 61453 50417 41621 34238 27781 22840 18669 15667 12918 10299 8489 7124 5751 4586 3778 3149 2584 2131 1692 1351 1088 885 692 528 458 324 253 215 165 123 102 68 58 54 26 20 15 13 5 5 8 4 1 2 0 1 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 1 1 2 3 4 2 6 7 6 18 12 20 31 31 44 65 81 92 118 176 206 266 407 449 565 682 919 1041 1334 1670 2018 2557 3035 3836 4706 5691 7046 8615 10323 12721 15476 18955 23054 28095 33883 41530 50946 61895 74850 91580 112009 136288 167185 203279 248098 303345 370842 453653 453141 370494 303166 248489 203157 167311 135872 111974 91744 75351 62048 50314 41383 34118 28033 22688 18827 15526 12796 10343 8512 6883 5707 4578 3846 3073 2563 2065 1750 1407 1059 870 700 570 468 339 289 214 193 124 93 68 52 46 34 26 20 20 12 4 10 3 3 1 1 2 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 1 0 2 2 2 2 3 6 5 16 13 15 17 30 34 62 66 80 96 139 173 245 263 349 482 577 756 850 1121 1275 1699 2092 2527 3151 3779 4579 5753 7074 8579 10241 12710 15605 18685 22919 28227 34209 41591 50439 61762 74997 91837 111393 136914 166374 203730 248668 303168 370796 452418 453423 371373 304172 248368 203351 166536 136289 111705 91891 74678 62157 50675 41267 34241 27708 22667 18808 15312 12499 10301 8519 6884 5842 4635 3912 3143 2595 2070 1598 1381 1164 867 684 578 446 396 309 212 173 130 92 77 68 38 37 22 23 24 14 9 6 4 2 2 0 2 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 1 0 3 0 1 1 4 2 13 8 11 17 17 20 27 29 59 70 93 114 150 193 245 301 362 464 587 705 869 1198 1344 1644 2092 2569 3124 3976 4452 5767 6896 8436 10467 12447 15250 18695 23149 28194 34094 41225 50704 61724 75066 91325 111316 136719 166328 203658 248787 303404 370583 452665 453314 370797 304006 248265 203508 167253 136512 111820 91314 74968 61376 50376 41763 33875 27740 22904 18669 15147 12553 10312 8447 6993 5652 4802 3825 3095 2530 2105 1738 1331 1103 944 718 578 475 381 282 226 184 146 115 84 60 39 43 25 25 23 15 15 8 4 4 1 2 0 0 0 0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 2 0 0 2 4 4 9 4 9 8 17 22 19 24 44 56 76 97 129 153 196 243 312 361 522 606 724 932 1105 1329 1675 2159 2512 3109 3843 4617 5671 6943 8465 10337 12530 15465 18679 22686 28081 33908 41778 50573 61659 75346 91369 111231 136269 166247 203547 248130 303770 369634 452640 452847 371073 304464 248630 204096 166357 136816 111919 91601 75196 61602 50573 41051 33850 27728 22764 18713 15340 12478 10235 8309 6967 5674 4743 3869 3125 2511 2169 1703 1399 1151 892 696 595 460 397 286 227 195 145 133 82 76 47 32 37 32 21 12 12 13 5 5 2 1 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 1 1 1 1 1 4 2 3 4 2 13 8 18 28 24 30 55 57 68 118 113 149 203 238 316 395 502 585 746 904 1084 1386 1706 2109 2572 3181 3734 4684 5746 6984 8303 10388 12439 15248 18589 22806 27999 34347 41701 50304 61985 74564 91361 112013 135970 166021 203467 248504 303174 370637 452449 453538 370948 302694 248227 203046 167332 136654 111802 91639 75156 61319 50713 41246 33679 27775 22677 18545 15227 12611 10237 8382 6877 5717 4681 3902 3132 2603 2015 1736 1393 1170 887 729 586 494 406 275 230 196 153 129 94 79 46 42 31 35 19 17 10 9 9 5 2 4 1 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 2 0 1 1 0 6 3 2 5 4 10 13 20 17 19 40 50 51 76 78 141 166 212 240 351 396 489 598 748 898 1120 1317 1689 2127 2546 3204 3805 4633 5657 6882 8546 10182 12461 15199 18794 22560 27758 34244 41591 50477 61455 74894 91845 111615 135563 166452 204014 247979 303699 370258 452635 453046 371064 303383 248282 203621 166490 135873 112123 91239 75256 61998 50373 40841 33815 27854 22468 18495 15315 12446 10089 8356 6949 5581 4667 3888 3164 2472 2129 1770 1419 1186 864 761 581 521 398 285 237 185 155 114 114 67 63 49 34 30 22 12 16 11 5 6 2 3 2 3 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 2 0 1 4 3 4 4 9 8 14 11 26 24 38 46 57 82 117 133 182 201 293 322 396 463 581 719 881 1151 1356 1688 2051 2534 3199 3901 4483 5764 6954 8340 10077 12575 15358 18542 22823 28022 33850 41072 50388 61501 74919 91666 111600 136797 166050 203128 248454 304365 369953 452493 453110 371952 303065 247998 203218 166619 136566 111390 91710 75201 61256 50591 41027 34053 27404 22641 18674 15176 12289 10223 8444 6807 5631 4617 3701 3120 2633 2067 1673 1431 1189 982 762 576 522 415 266 245 176 156 119 109 74 61 47 44 34 31 11 13 10 13 5 4 4 2 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 1 0 3 2 1 1 4 4 9 8 13 21 22 25 41 38 73 99 120 151 181 222 237 365 370 453 622 692 874 1155 1386 1656 2109 2561 3025 3843 4527 5581 6886 8401 10263 12588 15311 18730 22614 28084 33910 41130 50227 61134 75449 91409 111709 136018 166019 203099 248949 302723 371726 454397 453219 370382 303428 248824 202813 166920 135787 111284 90884 75459 61799 50155 41184 33593 27693 22939 18459 15166 12506 10266 8272 6865 5469 4657 3892 3100 2509 2038 1698 1451 1136 986 817 638 477 378 315 272 192 161 118 101 70 68 42 43 37 26 15 15 15 11 7 9 3 2 1 2 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 1 0 1 2 2 1 5 2 2 6 5 10 10 21 33 34 36 54 74 89 108 141 187 214 282 316 409 467 575 772 931 1057 1370 1674 2083 2606 3084 3747 4606 5591 6790 8579 10184 12488 15147 18655 22767 27888 33763 41538 50138 61462 75126 91217 111700 136318 166479 203543 248407 303157 371504 453969 453854 370655 304008 247893 203362 166684 135976 111624 91401 75241 61365 50216 41157 33867 27612 22789 18741 15061 12401 10170 8385 6916 5558 4624 3690 3128 2571 2062 1697 1403 1165 932 815 657 529 372 319 254 209 162 143 94 76 50 53 36 34 37 24 17 21 5 4 5 6 4 1 2 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 0 0 2 1 3 0 6 4 2 5 10 10 15 18 28 36 45 64 74 88 110 157 176 207 263 327 387 484 632 772 899 1129 1455 1645 2026 2513 3055 3823 4650 5653 6983 8297 10146 12515 15258 18748 22748 27751 33682 41544 50181 61566 74500 91640 111971 136264 166685 202929 249336 304180 371084 452210 452622 370901 303409 248459 203902 167422 135922 111624 91292 74770 61146 50431 41168 33731 27787 22862 18264 15409 12280 10058 8448 6780 5669 4630 3745 3093 2474 2158 1691 1474 1146 952 768 685 516 417 344 258 198 174 120 96 88 72 49 56 33 21 24 16 20 12 7 2 6 4 2 0 3 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 2 1 0 0 0 1 4 6 1 6 4 9 16 14 21 26 48 47 59 64 108 111 139 176 207 265 342 448 512 617 698 908 1109 1422 1711 2007 2604 3100 3823 4664 5601 6866 8314 10255 12350 15284 18543 22660 27742 33918 41389 50333 61581 74758 91510 111035 136835 167395 202738 248563 303406 371802 452543 453669 370687 303119 248679 203670 166063 136359 111225 91565 74871 61314 50068 40957 33920 27636 22617 18692 15368 12416 10108 8346 6763 5617 4607 3771 3147 2548 2075 1711 1382 1159 945 783 667 510 405 351 262 215 179 142 92 79 64 53 44 35 29 20 22 14 12 8 6 7 7 1 2 2 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 1 0 2 1 0 2 2 3 5 5 6 8 8 14 31 36 37 40 55 70 89 137 142 193 230 250 312 427 532 644 705 906 1142 1401 1665 2115 2533 3065 3788 4617 5637 6949 8333 10257 12436 15495 18610 22751 27265 33501 41209 50340 61481 74697 91019 111403 136531 166774 203109 248867 303075 371233 453545 452071 371177 303309 248255 204373 166410 136559 111866 91286 74974 61499 50461 40910 33742 27841 22529 18594 15089 12400 10257 8360 6790 5624 4668 3692 3080 2468 2157 1736 1372 1114 995 754 620 515 462 382 261 217 177 118 105 71 81 59 45 42 30 21 18 12 14 9 9 5 1 5 3 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 0 1 1 3 1 1 1 3 2 3 5 14 8 22 24 27 48 42 71 70 97 95 167 208 215 260 317 396 555 579 757 911 1158 1360 1678 2143 2570 3133 3804 4571 5513 6805 8337 10272 12305 15193 18403 22834 27686 34131 40722 50119 61414 74700 91449 111489 136015 166722 203330 249173 302831 370952 452533 453903 370676 303585 248016 204136 166434 136409 111883 91676 74868 60720 50092 41720 33666 27469 22645 18534 15126 12461 10152 8368 6709 5501 4749 3726 3061 2530 2060 1794 1430 1143 984 770 617 562 419 345 288 240 156 148 92 93 60 59 52 37 22 22 26 14 15 8 11 2 6 4 2 2 0 2 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 3 0 0 0 2 1 4 2 6 2 8 9 19 21 24 35 44 50 64 84 94 123 126 180 229 294 331 409 501 656 763 923 1077 1382 1714 2131 2550 3086 3781 4560 5515 6748 8325 10096 12458 15058 18568 22589 27718 34011 41060 50063 61287 74529 91303 111684 136350 165983 202730 248663 304434 371832 452616 452806 370746 303799 248779 203435 166515 137141 112067 91864 74843 61491 49996 41199 33781 27336 22651 18299 15268 12487 10216 8249 6866 5573 4482 3816 3054 2561 2044 1710 1407 1147 991 808 648 520 450 358 292 217 154 139 108 107 68 54 33 45 27 28 17 11 11 11 9 7 3 4 5 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 1 0 3 2 2 5 4 4 9 11 14 16 24 34 50 46 65 72 114 114 145 176 202 282 351 440 530 617 728 921 1151 1389 1711 2088 2566 2996 3745 4611 5574 6679 8339 10143 12515 15303 18473 22441 27709 33568 41129 50170 61510 74716 91413 111547 137031 166922 201977 249089 305176 370092 452069 453261 370722 303717 248561 203636 166318 137033 111488 91835 75040 61738 50275 40789 33623 27641 22610 18412 14963 12392 10084 8355 6780 5620 4590 3873 3035 2571 2030 1740 1382 1114 888 767 681 505 452 371 281 239 176 146 104 84 84 57 46 39 34 16 21 15 9 7 11 7 6 5 0 3 2 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 1 0 1 0 6 1 7 6 6 9 10 14 13 30 25 44 49 65 76 103 111 141 187 250 271 331 417 499 638 741 912 1100 1389 1695 2069 2536 3063 3810 4577 5464 6896 8305 10118 12254 15139 18680 22678 27478 33585 40992 50104 61447 74713 90898 112167 136659 167149 203488 248548 304798 371445 452079 452828 371474 302791 248398 203205 167418 136312 111942 91247 74476 61564 50212 41284 33611 27510 22515 18241 15016 12518 10147 8251 6749 5627 4613 3726 3168 2547 2160 1677 1383 1107 849 820 635 523 446 337 288 230 171 169 115 77 77 66 51 46 23 27 20 10 15 7 9 6 4 7 3 3 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 2 0 0 1 0 2 2 2 3 5 2 2 10 15 15 10 25 33 43 48 62 61 105 140 145 171 215 302 354 423 496 616 761 902 1134 1379 1719 2091 2514 3065 3654 4640 5563 6899 8270 10167 12232 15143 18528 22728 27551 33319 40968 50356 60998 75108 91537 112284 136504 166888 203899 248784 303973 370551 453047 454110 370432 303173 247631 203635 166579 136505 111733 91830 74559 60866 50436 41439 33733 27833 22290 18389 15007 12042 10091 8353 6972 5606 4594 3738 3132 2608 2047 1712 1373 1119 945 789 627 483 406 338 282 226 197 172 113 113 80 65 44 50 34 18 19 15 19 5 5 5 4 2 6 2 3 0 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 0 0 0 0 0 1 0 1 1 4 1 4 5 4 7 8 9 17 28 33 31 33 51 62 74 93 115 152 213 243 283 380 375 511 599 775 931 1133 1395 1733 1983 2560 3079 3704 4550 5550 6801 8351 10283 12329 15171 18428 22761 27258 33573 41185 50556 61364 74883 91880 111859 136743 166671 204210 248356 303705 371406 453830 454008 370230 303562 248605 203642 166749 136460 111714 91382 74923 60735 49995 41009 33563 27677 22603 18520 15161 12379 10099 8255 6713 5600 4471 3832 3152 2486 2059 1723 1425 1133 920 754 610 518 411 316 278 239 182 159 128 89 87 68 61 41 27 28 24 18 11 6 6 10 3 4 2 2 0 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 1 0 0 0 1 2 3 1 4 3 5 5 11 6 19 17 26 25 40 33 46 59 87 97 113 142 201 242 298 342 398 489 633 725 935 1182 1319 1724 2085 2524 3063 3622 4514 5638 6693 8350 10172 12266 15184 18631 22511 27462 33894 40822 50166 61302 74709 91699 112403 136592 166895 204107 248874 304844 370802 453242 454031 369914 303420 248211 203866 166756 135521 111980 91123 74702 61072 50185 40754 33703 27690 22545 18654 15326 12243 10083 8177 6739 5552 4658 3719 3042 2537 2028 1691 1451 1129 985 776 656 497 376 313 298 256 163 145 137 101 98 58 47 52 42 21 27 14 9 8 5 6 6 3 1 1 3 2 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 0 0 0 1 0 0 0 2 3 4 1 3 6 9 11 8 13 19 17 35 31 44 52 62 81 100 116 159 183 244 279 349 425 505 607 811 934 1053 1390 1693 2065 2499 3035 3684 4545 5625 6843 8221 9998 12431 15379 18499 22446 27658 33711 40915 49792 61162 75069 91691 111974 136459 167039 204746 249395 304016 370510 451999 452900 371858 302831 249191 203690 166095 136231 111741 91537 74823 61181 49916 40883 33641 27628 22480 18494 15215 12574 10243 8293 6854 5568 4372 3636 3090 2473 2063 1701 1419 1171 907 826 639 485 398 352 294 238 177 142 115 111 79 55 57 49 37 35 20 13 8 13 6 3 4 8 0 2 5 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 0 1 1 0 0 0 1 0 0 2 1 2 5 1 6 7 7 6 15 19 12 21 29 35 43 49 67 73 92 126 160 172 234 273 352 441 524 638 784 936 1122 1402 1708 1988 2453 3062 3723 4537 5557 6630 8280 10396 12342 15063 18416 22721 27870 33527 40670 49994 61583 74865 91915 112001 136499 167142 203795 248728 303488 371592 453426 452777 371402 302356 248723 204044 166673 136291 110927 91548 74719 61407 50066 41126 33944 27687 22428 18375 15120 12524 10104 8373 6852 5489 4580 3709 3046 2451 2115 1727 1394 1155 943 739 656 517 414 335 296 225 186 153 99 100 73 67 63 63 34 23 21 25 12 9 8 10 5 4 2 3 4 0 1 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 0 1 1 0 0 1 2 4 2 7 4 2 8 8 12 18 16 22 24 36 43 61 53 75 104 117 173 171 226 298 322 431 500 632 783 956 1211 1355 1638 1992 2507 3035 3784 4547 5499 6698 8315 10183 12489 15070 18394 22749 27814 33375 40948 50349 61765 74687 91679 111507 137077 166666 203450 249632 304296 370460 452191 453153 372111 304227 248345 202700 166863 136424 111208 90942 74749 60970 50377 41178 33690 27399 22647 18638 15069 12397 10182 8259 6746 5636 4572 3656 3098 2469 2104 1662 1503 1144 936 740 645 498 456 332 262 206 192 166 127 100 55 72 45 60 38 22 24 20 24 8 5 10 10 5 0 4 1 2 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 0 0 0 1 0 0 1 0 2 3 3 2 4 4 5 6 9 12 12 20 21 29 39 39 54 71 80 96 122 147 196 217 273 347 426 530 614 742 947 1130 1405 1639 2089 2437 3022 3729 4529 5580 6861 8384 10063 12384 15125 18558 22817 27459 33649 41020 50395 61463 75158 91445 111112 136209 167278 203759 248477 303894 371447 452721 453543 371186 303740 248369 203108 166920 136343 111118 91554 74739 61327 50173 40928 33653 27669 22603 18358 15175 12440 10122 8368 6742 5439 4590 3806 3085 2375 2044 1715 1449 1183 947 781 631 502 424 357 274 225 175 146 116 100 64 59 58 47 36 26 23 22 15 10 16 7 9 4 4 6 3 2 0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 1 2 0 2 1 1 1 3 3 3 4 7 5 9 11 14 20 28 24 39 60 44 64 67 96 131 138 201 198 268 330 439 486 649 751 926 1121 1371 1634 2093 2518 3024 3658 4559 5654 6717 8532 10101 12500 15228 18251 22527 27730 33557 41106 50279 61658 75066 91715 111714 136514 166348 203486 249359 304148 370164 453535 452685 371726 304178 249088 202882 166457 136005 111763 91443 74890 61187 50031 40921 33477 27858 22671 18274 15230 12492 10250 8313 6695 5485 4485 3866 3049 2531 2030 1703 1355 1180 923 767 632 487 425 329 315 226 182 153 117 107 57 66 56 32 29 30 23 21 18 15 8 8 14 11 6 1 1 0 3 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 0 1 2 0 0 0 0 1 4 3 4 3 10 7 3 11 16 22 21 40 48 34 60 60 72 97 111 174 170 238 299 306 421 513 594 729 913 1165 1376 1603 2099 2471 2972 3794 4572 5654 6704 8355 10268 12315 15007 18291 22563 27371 33689 41426 50045 61632 75321 92227 111484 136556 167349 204143 249131 303818 369514 454335 452925 371484 303616 248191 203424 166527 136383 111780 90967 74771 60946 50155 40978 33660 27634 22687 18765 15166 12386 10180 8252 6767 5619 4557 3740 3100 2558 2097 1682 1394 1152 902 726 630 505 403 358 295 229 178 146 126 98 66 70 40 36 28 23 31 21 21 18 5 10 7 4 5 4 1 0 1 3 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 1 1 0 0 3 0 0 0 2 4 5 8 7 10 7 11 21 30 24 27 36 41 52 50 94 102 117 144 178 236 292 324 418 467 626 748 860 1109 1404 1655 2062 2588 3041 3740 4570 5600 6709 8376 10111 12386 15152 18557 22420 27879 33684 40908 50027 61582 75553 91762 111644 136896 166629 203809 248730 303191 370682 453469 453842 371337 303515 248994 203328 166495 136329 111958 91223 74922 61245 49894 40998 33481 27568 22733 18488 15315 12282 10140 8329 6877 5700 4681 3706 3044 2519 2038 1707 1415 1183 977 738 619 518 427 335 282 210 186 128 130 99 75 60 45 42 31 25 23 20 18 19 16 4 5 1 8 3 3 0 3 1 1 2 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 0 1 0 0 0 1 0 0 3 2 4 4 5 10 7 12 16 14 23 19 30 34 52 60 67 92 96 110 132 193 237 276 320 402 499 589 780 922 1132 1397 1624 2082 2498 3134 3648 4591 5542 6758 8348 10137 12368 15131 18760 22553 27683 33668 41057 50184 61210 75236 92084 111422 136746 166670 203260 248199 303653 370465 454226 453225 370158 303494 249190 204524 166602 136119 112007 91252 74887 61194 50283 40584 33620 27406 22558 18417 15211 12395 10199 8256 6857 5682 4530 3877 3048 2527 2053 1679 1401 1157 900 730 670 527 418 334 285 186 195 165 115 84 73 60 57 46 31 24 20 28 8 12 9 8 11 4 6 4 4 0 1 2 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 2 3 1 0 4 5 4 12 6 15 18 18 14 16 29 37 53 66 83 93 87 111 160 190 235 228 286 385 516 644 773 934 1135 1390 1640 2098 2477 3040 3694 4569 5643 6882 8332 10145 12349 15232 18659 22661 27589 33931 41400 50242 60946 74656 91799 111701 136542 166200 203557 248290 303380 372166 452413 453034 371259 304340 248312 202770 166532 136669 111593 91282 74838 61508 50620 40888 33571 27269 22423 18351 15223 12613 10281 8382 6878 5625 4556 3839 3065 2520 2081 1751 1359 1118 922 758 616 536 413 342 267 228 170 170 121 100 76 66 46 43 22 30 30 20 14 13 16 5 9 4 7 1 7 0 0 1 1 2 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 1 0 0 1 1 1 1 1 4 6 3 10 10 10 13 19 23 21 23 49 43 60 75 91 105 96 149 175 257 273 324 404 486 657 761 936 1184 1380 1680 2048 2507 2955 3756 4659 5493 6942 8345 10104 12341 15318 18608 22720 27851 33754 41300 49810 61375 74619 91537 111895 135843 166525 203945 247982 303822 370937 452070 454957 370971 303539 248460 203756 166214 135963 111616 92055 75134 61776 49730 41065 33826 27631 22321 18451 15160 12600 10095 8324 6710 5573 4673 3856 3078 2476 2033 1751 1367 1166 886 735 653 469 405 348 287 232 223 154 111 96 73 54 57 36 34 37 23 20 13 9 10 10 8 3 5 4 2 5 3 2 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 2 1 1 3 5 5 7 7 6 11 14 12 29 19 31 37 47 51 58 87 96 123 156 171 220 295 323 404 505 613 752 914 1250 1421 1655 2018 2517 3032 3725 4535 5507 6804 8300 10115 12450 15164 18723 22904 27538 33795 41074 50135 60939 74768 91476 111780 136241 166378 203378 249347 302724 372166 453397 453294 370833 303772 248875 202888 166388 136873 111917 91011 74957 61340 50266 41095 33598 27580 22561 18518 14989 12484 9934 8304 6727 5661 4664 3812 3080 2500 2102 1694 1397 1114 914 822 617 452 416 354 274 234 209 162 123 100 80 50 50 44 30 32 16 24 13 9 11 7 12 8 4 2 3 2 3 1 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 1 1 4 0 2 7 2 9 9 10 9 15 15 20 21 35 37 36 59 75 75 86 133 143 165 231 290 343 412 475 607 738 930 1121 1397 1667 2084 2530 3047 3666 4481 5423 6783 8378 10346 12503 15249 18432 22662 27705 33655 41001 49921 61361 75124 91321 111289 136281 167053 203554 248516 303634 370868 454009 452623 372105 304635 249394 203584 166121 136012 111638 91514 75059 60894 50288 41105 33781 27562 22302 18580 15028 12554 10036 8298 6865 5741 4533 3800 2983 2449 2096 1666 1422 1136 899 753 620 499 390 373 285 238 190 173 102 104 84 67 43 45 32 22 16 15 18 15 10 11 8 6 5 8 4 2 0 1 1 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 1 1 3 3 1 2 2 10 5 12 7 11 13 11 26 19 36 33 45 63 75 73 86 106 137 187 241 274 337 408 496 649 719 924 1110 1337 1709 1977 2523 3109 3669 4519 5628 6690 8342 10225 12420 15343 18396 22531 27600 33760 41115 50008 61254 74625 91026 111854 136408 166873 203510 248511 304034 372081 453705 452757 371321 303186 248225 203703 166624 136178 111721 91368 74905 61423 50044 41244 33711 27629 22642 18207 15124 12405 10260 8408 6700 5638 4487 3779 3059 2564 1993 1661 1361 1125 936 780 597 520 411 366 298 213 189 173 148 87 76 64 47 50 30 24 22 16 15 9 12 10 4 8 7 3 4 4 1 3 1 0 0 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 3 1 0 0 0 1 2 4 4 3 5 11 6 8 5 16 16 30 39 15 34 43 49 78 78 98 104 143 186 212 261 346 403 578 585 729 909 1080 1379 1656 2161 2452 3081 3648 4437 5566 6927 8365 10158 12303 15111 18657 22738 27538 33674 40991 49685 61273 74360 91664 111294 137429 166872 203964 248528 303887 371086 452448 453066 371394 303218 248078 203251 166437 137068 110951 91743 74497 61551 50113 41395 33955 27493 22568 18157 15040 12303 10165 8389 6858 5554 4631 3733 3114 2472 2038 1655 1376 1101 908 769 611 513 426 351 270 226 218 164 128 99 81 64 54 40 30 28 17 19 20 9 10 9 8 2 9 5 5 5 1 1 0 1 0 2 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 0 0 2 4 5 1 2 3 11 11 8 8 18 21 23 27 32 37 39 50 67 84 76 120 138 172 243 286 331 418 473 620 741 939 1168 1384 1641 2063 2416 3021 3736 4550 5602 6705 8384 10183 12587 14924 18453 22633 27668 33838 40935 49908 61148 75118 91523 111491 136060 167172 203462 249830 304693 370932 452970 453380 370823 303239 248149 202943 166848 136493 111349 91338 75448 61238 50236 41338 33628 27304 22477 18452 15209 12118 10147 8308 6878 5611 4614 3776 3043 2459 2026 1696 1346 1082 957 743 599 505 427 349 285 224 209 152 125 96 84 67 62 41 28 32 21 18 10 22 9 9 12 7 5 4 3 4 3 1 1 1 0 1 0 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 2 0 3 1 2 7 3 5 4 7 10 13 15 17 26 32 33 34 37 49 63 86 86 119 144 185 215 288 334 380 488 605 815 916 1165 1352 1621 2052 2487 2988 3826 4557 5530 6831 8355 10127 12242 15158 18425 22574 27680 33559 41089 50267 61388 74922 91525 111390 136196 166980 203795 248013 304430 371693 452866 453522 370316 303739 247790 203780 166605 136050 111605 91378 74857 61361 50085 41587 33560 27772 22297 18292 15358 12246 9957 8400 6625 5539 4577 3734 3068 2543 2000 1726 1331 1075 945 743 616 518 425 329 275 233 195 141 136 109 83 54 65 37 41 29 21 20 18 11 11 5 11 6 5 5 5 3 3 3 0 0 0 1 0 0 0 2 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 4 2 0 3 1 4 5 5 9 6 9 14 16 13 22 24 26 30 47 37 54 79 106 145 142 184 180 261 364 399 491 603 780 936 1095 1368 1654 1944 2464 2964 3833 4505 5550 6817 8467 10270 12398 14959 18368 22730 27640 33662 41191 50000 61367 74742 91736 111537 136488 166980 203433 248439 303865 371001 453480 453528 371113 303503 248231 203561 167053 136123 111971 91421 74455 60960 49942 41188 33786 27891 22305 18579 15113 12398 10124 8191 6752 5478 4547 3727 3010 2518 2055 1692 1343 1132 925 739 634 497 409 335 271 214 201 165 118 92 91 67 61 38 32 36 28 17 15 15 11 4 9 8 5 6 5 3 2 1 0 1 0 0 1 0 0 1 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 1 2 2 2 1 4 6 3 6 4 5 16 18 11 21 28 37 31 39 40 66 81 95 110 141 162 250 260 317 436 508 633 764 931 1081 1281 1591 2001 2487 3057 3812 4622 5579 6817 8467 10084 12496 15257 18552 22281 27442 33738 41115 50045 61120 74917 91326 111770 136556 166640 203480 248767 303522 370846 453402 453699 372450 302794 247584 203273 166474 136286 111694 91588 74577 61202 50367 40991 33397 27814 22567 18486 15206 12210 10066 8144 6719 5533 4649 3757 2998 2485 2065 1684 1356 1063 955 741 617 511 415 352 262 219 181 158 119 101 85 69 63 43 29 32 16 16 20 15 15 11 9 3 2 8 0 4 3 0 1 0 0 0 0 2 0 0 0 2 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 1 1 0 1 1 2 3 2 3 4 2 11 4 8 21 14 16 17 29 22 28 48 45 50 79 101 131 144 189 188 261 362 460 499 574 747 947 1087 1302 1648 2011 2474 3166 3760 4580 5716 6703 8395 10137 12288 15164 18623 22539 27393 33810 41024 50254 61228 74915 91383 111617 136071 166873 203137 248398 303769 371268 453601 451970 371170 303857 248614 203368 166415 136292 111519 91122 74981 60725 50206 41275 33768 27677 22748 18635 15102 12377 10065 8261 6682 5609 4468 3677 3014 2502 2035 1713 1365 1070 881 804 590 467 458 333 286 199 179 151 142 113 70 71 42 40 34 28 19 24 20 18 15 8 9 7 4 4 1 1 4 2 0 1 0 0 2 0 1 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 1 0 1 2 4 1 5 2 4 2 2 8 10 13 6 19 18 30 42 29 44 49 63 70 85 106 152 175 228 279 358 393 497 657 769 857 1104 1315 1640 2070 2517 3057 3620 4683 5748 6809 8213 10078 12470 15250 18632 22496 27354 33551 41100 49902 61511 74946 91646 111424 136140 166462 203873 247898 304507 370924 452346 452835 371258 303874 248291 203096 166337 136448 112118 91178 74373 61313 50261 40893 33648 27771 22623 18750 15182 12124 10173 8210 6786 5526 4561 3603 3065 2495 2000 1632 1436 1107 919 749 613 511 372 339 285 228 190 132 126 122 78 70 48 36 29 28 26 22 15 12 16 11 5 7 6 2 1 2 2 2 1 0 0 1 1 2 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 5 1 3 1 1 4 2 4 5 6 6 8 18 24 16 32 29 31 38 39 60 78 103 118 149 162 214 294 336 372 482 634 758 888 1114 1312 1690 2102 2453 3008 3770 4554 5641 6815 8371 10288 12287 15155 18544 22298 27561 33824 40939 49851 61008 75535 90989 111801 135767 167069 203756 248922 303145 372332 452165 453377 371534 303051 248296 203243 166714 136003 112008 91168 75051 60807 50138 41027 34038 27685 22321 18770 15147 12349 10071 8223 6794 5516 4509 3664 3160 2409 1978 1617 1418 1180 900 727 661 536 385 337 283 197 216 140 108 106 84 61 62 43 44 33 16 18 15 13 13 6 7 4 5 5 2 1 5 1 1 0 1 1 1 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 0 1 1 1 3 2 3 1 4 1 8 8 5 5 16 17 18 17 20 33 35 30 61 59 51 106 120 130 197 205 268 310 425 470 625 723 962 1088 1351 1711 2120 2540 3010 3640 4624 5622 6721 8156 10301 12418 15318 18615 22845 27209 33591 40803 50292 60940 74847 91467 111815 136627 166487 202690 249191 303160 371321 453726 453200 370596 304091 249325 203009 166253 136110 112198 91301 74836 60743 49819 40843 33814 27838 22579 18507 15076 12431 9940 8333 6877 5603 4525 3646 2913 2504 2019 1682 1345 1103 950 759 663 530 420 310 263 220 190 166 112 100 97 75 51 49 24 36 30 19 11 8 9 6 10 8 6 3 2 4 1 3 0 1 0 1 0 0 0 2 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 1 0 2 1 1 4 4 1 2 5 5 11 8 18 12 11 18 16 17 36 55 41 61 68 112 102 148 147 196 272 337 412 536 585 776 894 1105 1381 1703 2009 2490 3058 3726 4534 5558 6800 8303 10058 12530 15279 18588 22687 27578 33183 40981 50011 61014 74559 91238 111648 136066 167207 202744 248939 303574 371434 452419 452836 370466 303833 249342 203691 166459 136034 111453 91466 74633 61024 50008 40979 33703 27293 22432 18640 15243 12377 10190 8187 6801 5494 4560 3644 3027 2443 2004 1658 1398 1114 906 802 603 482 427 367 280 228 169 162 133 105 73 69 53 34 38 24 23 24 13 10 11 11 7 6 4 0 2 2 4 3 0 0 1 1 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 0 0 2 2 2 0 1 2 5 5 3 3 8 6 10 10 7 16 16 12 30 29 42 53 71 73 114 116 140 159 213 261 307 400 524 606 768 929 1180 1370 1573 2032 2508 3012 3727 4507 5599 6913 8398 10114 12471 15190 18323 22663 27647 33359 40792 50206 61079 74509 90880 111952 136166 166675 204063 249129 303884 370384 452300 453114 370136 303755 248096 203808 166676 135871 112178 91480 74538 61144 49659 41172 33644 27372 22704 18545 15182 12411 10027 8151 6845 5493 4578 3660 3014 2566 1973 1612 1410 1140 917 757 590 488 441 362 287 216 168 156 110 105 81 68 71 44 45 23 23 22 13 12 14 7 8 6 1 1 1 3 3 3 2 1 0 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 0 1 2 1 2 1 3 2 1 5 5 6 5 7 11 11 14 18 27 14 40 44 54 68 68 96 124 131 186 209 293 333 388 512 576 757 967 1106 1379 1637 2100 2413 3123 3768 4539 5527 6944 8247 9993 12409 15204 18604 22538 27658 33280 40907 50246 60680 74744 91177 111170 136925 166293 204160 248474 303327 371409 452731 454093 370581 303876 248142 203007 166286 136420 111142 91795 75112 61021 50167 40653 33611 27723 22612 18533 15182 12316 10231 8255 6783 5467 4496 3721 3026 2480 2029 1675 1385 1142 908 767 583 495 413 357 298 259 172 171 117 97 77 60 68 40 41 29 21 19 16 11 10 8 5 7 3 2 3 1 1 5 2 0 0 1 1 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 0 0 1 1 2 0 1 3 1 5 0 0 5 6 9 6 11 13 15 16 23 23 44 39 48 73 89 85 125 142 181 235 282 310 406 502 621 730 879 1104 1407 1678 2078 2577 3039 3777 4517 5560 6660 8299 10209 12575 15243 18490 22346 27361 33558 40707 50244 61059 74883 91305 111801 136685 166605 203254 248416 303902 371287 453496 453537 370631 303202 248428 202877 167291 135728 111452 91617 74575 61426 50353 40490 33516 27570 22525 18367 15212 12377 10197 8345 6838 5484 4552 3705 3054 2472 1979 1678 1462 1128 922 723 591 508 408 350 259 224 188 173 126 100 73 63 60 39 40 38 19 20 18 13 8 9 4 4 5 2 1 4 0 3 0 0 1 0 1 1 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 1 2 2 3 2 3 4 6 5 6 8 7 10 15 16 25 25 26 45 48 60 75 98 124 140 203 222 273 348 394 499 592 703 920 1121 1375 1707 2048 2519 3163 3605 4507 5529 6782 8289 10197 12326 15141 18351 22599 27383 33863 40860 50079 61418 74828 91336 112045 136507 166142 203561 249461 303740 370975 452587 452776 370511 303566 248128 203828 166986 136697 111660 91002 75108 60962 50304 41171 33668 27489 22348 18345 15121 12290 10475 8338 6715 5603 4592 3665 2970 2583 2051 1560 1344 1092 953 747 603 494 447 366 251 229 174 165 132 103 75 70 44 49 54 28 23 22 12 12 5 9 8 2 2 4 3 6 1 0 0 2 0 1 0 0 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 1 1 1 3 1 3 0 4 5 5 5 5 6 9 17 17 13 13 16 29 43 51 64 71 98 133 159 152 223 269 337 445 487 564 743 902 1102 1332 1697 2101 2489 3007 3680 4550 5496 6687 8399 10348 12355 14984 18235 22793 27593 33539 40930 50464 61106 75015 91360 112191 135739 166948 203443 249004 303818 370706 452972 453492 369752 303462 248497 203058 166280 136470 111650 91689 75147 61263 50352 40943 33637 27641 22639 18200 14926 12402 10039 8367 6826 5604 4644 3769 3111 2499 1971 1597 1353 1077 892 787 599 501 425 339 309 229 168 155 141 100 77 62 53 37 35 42 21 29 16 11 9 10 8 6 7 4 2 3 3 0 0 1 0 0 0 2 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 1 1 0 0 2 2 3 5 2 2 2 3 5 10 9 9 12 12 11 16 26 34 44 55 64 79 85 125 184 201 203 243 343 425 484 598 693 872 1145 1368 1618 2122 2469 3026 3715 4548 5524 6852 8299 10080 12301 15236 18343 22493 27511 33716 41314 50122 61511 74841 91387 111203 136731 166757 203877 248253 304299 370245 452582 453676 371479 302405 248710 203741 166040 136117 111434 91820 74953 61469 50334 40882 33715 27546 22658 18382 15079 12188 10114 8356 6679 5647 4565 3818 3123 2527 2028 1594 1310 1150 901 792 636 453 400 355 277 228 198 141 120 100 88 62 59 40 35 28 21 22 15 13 12 9 8 7 8 5 1 2 3 1 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 2 1 0 0 1 3 1 2 8 4 7 6 9 11 11 9 21 16 26 26 42 52 57 83 103 100 180 192 214 293 318 400 477 562 742 934 1080 1352 1736 2073 2502 3011 3712 4530 5383 6667 8440 10187 12131 15220 18749 22491 27678 33872 41007 50072 61568 74925 91179 111385 136746 166753 203643 248148 303517 371809 453324 453947 371238 303794 247486 203129 166170 136204 111270 91402 74989 61785 50145 40751 33603 27851 22398 18528 15119 12323 10138 8477 6672 5545 4624 3722 3038 2510 2030 1692 1340 1108 935 776 617 516 382 313 284 231 171 158 116 106 78 60 44 48 46 31 23 19 15 15 13 8 6 7 3 1 3 1 1 1 0 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 2 0 0 1 0 1 0 2 2 2 2 4 3 7 3 4 6 6 11 13 21 24 29 32 33 49 67 77 91 118 174 202 243 256 305 377 471 595 781 911 1129 1357 1639 2130 2482 3065 3689 4456 5444 6690 8302 10150 12414 15044 18702 22568 27755 33275 41050 50196 61272 75084 91216 111575 136563 167161 203269 248260 304129 370909 453122 453444 370043 304304 248469 203121 165946 135684 111997 91394 74822 61453 50490 40967 33649 27434 22642 18470 15125 12505 10024 8277 6930 5537 4627 3786 3043 2486 2107 1705 1331 1096 907 776 578 497 399 327 286 219 175 147 132 131 76 60 48 49 35 23 19 20 19 12 18 13 8 4 3 1 3 0 1 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 1 0 0 1 2 1 1 5 3 4 2 2 3 6 6 9 14 18 13 25 29 32 44 48 57 81 117 123 134 197 235 272 326 394 488 618 725 937 1137 1408 1662 2048 2484 2954 3652 4571 5540 6754 8382 10129 12429 15089 18429 22323 27529 33796 41097 50340 60938 75204 90926 111511 137163 166734 204480 249573 302945 371128 451833 453030 370489 304468 248156 203809 165609 136550 111952 91553 74731 61462 50394 40835 33831 27457 22238 18458 14896 12492 10183 8359 6888 5441 4650 3780 3057 2543 2151 1597 1394 1047 887 778 634 522 386 324 265 240 199 147 129 95 74 63 60 46 26 41 27 22 15 11 16 11 6 3 5 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 1 1 0 0 0 1 2 3 3 1 0 3 2 5 3 10 6 7 13 17 18 25 29 26 40 54 74 93 104 130 136 167 254 266 346 381 523 589 718 930 1139 1398 1652 2065 2406 3052 3799 4603 5405 6809 8374 10143 12342 14990 18568 22473 27613 33530 41309 50475 60677 74796 91205 111992 136694 166811 204279 248609 303359 371021 450991 452174 370361 303389 249183 203956 167308 136188 111114 91866 74740 61215 50147 41081 33542 27668 22316 18375 15130 12379 10133 8205 6854 5667 4610 3846 2974 2641 1982 1682 1325 1109 976 729 641 468 422 337 259 249 168 139 124 106 94 66 49 50 37 30 25 21 19 12 8 12 5 2 2 4 4 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 0 1 0 0 1 0 0 2 3 0 3 3 1 6 0 6 5 6 6 12 17 14 20 29 36 47 57 72 85 109 112 145 192 245 277 321 403 489 613 731 935 1118 1390 1664 2119 2486 2971 3719 4525 5672 6795 8203 10244 12215 14992 18439 22724 27449 33619 40996 50134 61265 74631 91587 112270 136061 167221 204440 248693 302913 370505 452375 453478 369791 303132 248457 203074 166191 137018 111535 91629 75285 61074 50592 41072 33561 27339 22627 18473 15268 12149 10028 8398 6927 5567 4666 3705 3051 2522 2054 1672 1392 1173 912 721 641 513 397 323 275 219 151 146 126 110 98 60 46 37 53 31 30 27 14 17 7 7 4 6 3 5 1 0 1 2 0 0 1 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 2 0 0 0 4 3 0 2 2 2 3 3 5 4 5 7 15 20 17 18 37 40 36 64 56 79 107 125 150 188 239 265 359 388 470 611 733 920 1169 1434 1684 2110 2477 3099 3789 4525 5394 6836 8276 10040 12107 15230 18475 22622 27328 33765 40957 49791 61559 75038 91578 111428 137131 166859 203257 248194 303791 370951 452462 453909 370807 303999 248400 202698 166824 136172 111660 91836 74886 61335 50394 41234 33674 27484 22427 18395 15166 12639 10020 8349 6780 5668 4522 3741 2973 2574 2111 1636 1387 1141 961 758 609 526 433 306 266 221 162 150 132 83 86 71 60 45 30 35 27 22 17 15 10 5 6 5 6 5 3 1 2 0 0 1 1 0 1 0 0 0 0 0 0 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 2 2 0 2 0 2 2 2 1 1 4 2 3 4 8 6 15 18 16 28 31 42 37 61 57 83 115 126 150 218 223 285 361 385 516 619 745 890 1174 1403 1651 2075 2528 3108 3777 4549 5546 6665 7967 10085 12432 15183 18238 22506 27345 33488 40994 50420 61146 75183 91293 111684 136752 167077 203674 248447 302930 370545 453344 452548 371414 304724 249074 203863 166224 136217 111733 91011 74554 61653 50497 40859 33406 27619 22895 18647 15008 12550 10197 8335 6646 5648 4549 3691 3029 2413 2033 1684 1399 1173 888 757 640 521 422 293 266 229 192 146 134 90 92 69 46 50 35 32 22 19 16 11 12 5 8 5 4 3 5 2 3 0 0 0 0 3 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 1 4 2 1 2 2 1 2 2 0 5 9 5 8 14 19 17 27 27 38 62 60 75 92 105 128 153 201 209 267 349 433 495 613 798 898 1140 1463 1654 2001 2558 2994 3816 4474 5497 6768 8317 10008 12130 15252 18463 22570 27215 33511 41126 50367 61334 75195 91263 111968 136381 166818 203628 248742 303448 370663 451758 453254 372060 304037 249238 203135 166999 136942 111471 91099 74989 60814 50570 40589 33944 27644 22492 18549 15170 12532 10217 8259 6925 5624 4552 3757 3016 2438 1959 1725 1367 1064 947 755 612 497 445 303 300 222 174 156 122 86 87 62 53 42 35 34 16 21 18 14 12 6 10 4 7 0 2 0 2 3 1 2 1 2 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 1 0 2 1 2 2 1 0 3 5 4 7 10 8 9 18 25 22 29 36 61 56 67 87 107 118 160 184 235 279 360 418 504 626 758 870 1149 1417 1663 2083 2513 3074 3692 4497 5545 6763 8217 10075 12234 15203 18472 22542 27123 33658 41439 50435 61229 75236 91222 112098 136562 166378 203071 249041 303749 369884 454398 452910 370225 304254 249073 204322 165938 136818 111435 91698 75363 61215 49924 41204 33405 27921 22632 18417 15164 12347 10240 8383 6797 5664 4607 3764 3051 2469 2003 1611 1377 1156 921 776 621 498 422 340 288 221 185 152 110 115 75 52 53 51 35 24 37 13 15 15 9 10 10 5 3 5 0 3 3 1 2 1 0 1 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 4 0 0 0 2 3 2 1 2 4 4 14 10 6 16 17 19 25 29 36 53 66 65 93 82 128 152 194 230 287 322 408 507 643 803 962 1093 1443 1687 2053 2483 2974 3739 4496 5416 6741 8115 10053 12404 15086 18579 22441 27471 33493 41373 49999 61270 75334 91618 112143 136683 165720 202560 249236 303668 370839 453085 453993 371256 303723 249228 203405 167405 136832 111609 91629 75122 60983 50082 40764 34026 27761 22515 18590 15272 12331 10256 8365 6859 5499 4490 3693 3148 2519 1991 1681 1396 1088 899 792 647 457 412 336 267 234 178 141 121 114 77 62 53 41 42 32 36 20 12 7 10 11 7 4 5 1 2 2 2 2 1 4 2 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 0 1 0 1 3 2 1 2 3 2 2 1 8 5 8 7 11 22 19 24 38 36 54 57 79 88 113 120 127 160 233 283 313 408 506 644 786 961 1170 1343 1669 2057 2482 3055 3582 4577 5525 6653 8359 10169 12329 15219 18461 22309 27744 33825 41038 50254 61147 74867 91380 111809 136406 167102 203776 248099 303483 370288 453365 453222 371914 304956 248932 204415 165783 136364 111772 91962 74740 61258 50325 40949 33857 27736 22614 18594 15265 12475 10241 8311 6742 5522 4486 3757 2999 2515 2084 1642 1331 1099 883 799 602 516 401 318 279 225 177 165 131 91 87 54 55 49 42 33 30 25 11 10 8 7 3 9 6 1 2 1 2 3 2 0 2 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 0 0 1 1 0 1 3 4 2 0 5 3 3 6 8 9 8 13 17 18 27 33 50 52 53 57 84 112 123 166 173 206 270 355 416 501 620 785 868 1143 1365 1758 2044 2508 3042 3639 4398 5577 6995 8237 9995 12305 15218 18388 22694 27332 33930 41091 50004 61004 74939 91909 111383 136482 166619 203702 248946 302825 371102 452485 454600 370863 303057 248840 203865 167210 136763 111710 91551 75484 61341 50050 41433 33653 27469 22566 18481 15013 12641 10223 8195 6859 5610 4562 3724 3054 2471 2060 1692 1369 1092 911 716 621 475 429 352 268 221 178 161 125 110 79 60 56 47 52 28 30 28 10 14 7 6 6 8 4 4 1 1 0 4 3 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 2 0 1 1 2 2 3 4 1 6 3 6 3 10 11 8 14 18 32 39 33 48 57 77 79 100 123 154 185 235 298 355 416 515 632 773 893 1146 1409 1646 2006 2545 3034 3610 4613 5455 6837 8197 10167 12342 15065 18419 22591 27304 33643 41116 50370 61523 74462 91437 111572 137057 166742 203576 247952 303052 370610 451544 454647 371369 304240 249196 203430 167112 136592 111338 91721 75091 62005 50400 41023 33726 27164 22720 18460 15114 12535 10229 8412 7013 5610 4540 3727 3012 2405 2009 1687 1387 1098 901 752 568 501 441 326 273 225 184 146 130 110 94 55 61 51 35 30 27 31 17 11 11 5 6 6 4 2 2 2 2 2 0 1 0 2 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 0 0 1 3 5 1 2 2 4 4 3 6 8 9 19 18 24 18 32 39 51 48 70 75 98 137 155 205 218 308 288 427 499 630 772 923 1101 1345 1698 2021 2510 2987 3747 4538 5616 6868 8265 10002 12413 15120 18448 22309 27745 33701 41033 50445 61244 74839 91749 111560 136274 166884 202964 248723 304305 370620 452591 453675 371742 303876 248375 204155 166601 136693 111957 91458 75640 61478 50353 41320 33464 27586 22283 18451 15273 12331 10209 8490 6869 5603 4711 3716 3120 2405 2074 1633 1344 1136 890 731 616 526 422 297 296 218 190 154 114 104 81 75 61 49 41 32 25 15 16 15 8 10 13 5 3 4 2 1 1 0 3 0 1 3 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 2 2 1 0 1 1 5 2 2 3 5 11 10 13 16 16 14 27 32 35 46 45 71 85 101 139 150 193 239 258 345 432 513 613 741 947 1096 1342 1623 2035 2504 3004 3819 4348 5539 6892 8260 9981 12411 15104 18616 22483 27847 33696 41093 50283 61272 74521 91573 111144 136925 166718 203510 248692 303420 371286 452274 453694 371388 302970 250048 203375 166833 136436 111756 91885 74932 61211 50485 41237 33621 27328 22868 18390 15096 12491 10167 8290 6828 5800 4553 3793 3123 2486 2041 1635 1357 1130 915 755 649 497 404 313 291 200 181 136 153 97 95 64 51 48 38 31 19 22 15 13 10 11 6 4 10 4 3 1 0 0 1 1 3 0 3 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 1 2 0 2 0 0 4 4 1 8 10 4 11 3 17 20 22 24 30 37 49 51 76 70 118 125 156 187 222 268 347 426 485 578 767 911 1144 1345 1737 1997 2491 3012 3607 4561 5623 6694 8244 10159 12444 15162 18184 22682 27884 33624 41101 50133 60773 74980 91515 111700 136578 166644 203515 248277 302998 370476 453611 454685 371007 303512 248401 204167 167063 136988 111356 91553 75418 61242 50679 40821 33525 27753 22587 18479 15004 12380 10206 8574 6784 5597 4598 3714 3162 2508 2008 1652 1369 1169 978 737 594 517 405 344 245 214 169 143 109 100 82 79 64 41 32 30 22 24 12 17 10 8 11 7 7 6 3 0 2 1 2 0 0 2 2 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 0 0 1 0 1 0 1 0 2 2 4 5 4 7 6 12 11 14 11 21 26 26 38 39 58 71 87 104 138 150 163 241 295 321 407 543 615 755 889 1159 1323 1719 2052 2500 3031 3655 4522 5706 6748 8376 10074 12505 15153 18499 22413 27593 33438 40782 50399 61285 75042 91559 111632 136407 165994 204025 247957 303815 372008 452349 453902 371027 303596 249357 204455 167608 136187 111576 91135 75510 61243 50464 41071 33681 27811 22431 18429 15140 12385 10078 8373 6785 5552 4624 3825 3061 2478 2052 1676 1387 1102 915 773 593 469 392 370 226 219 158 155 143 93 81 90 55 41 35 34 15 16 15 12 14 9 11 6 5 4 0 3 3 2 1 1 0 2 1 0 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 3 0 0 0 0 1 2 1 5 4 3 4 8 8 7 6 9 22 15 17 35 41 50 63 68 92 106 111 144 175 241 287 324 431 529 638 728 929 1142 1382 1641 1989 2513 3080 3796 4548 5645 6804 8242 10072 12458 15071 18560 22523 27654 33555 41037 50073 61452 74922 91142 111473 136100 166453 203612 248464 304515 371042 452269 453377 371520 304338 249099 203602 166735 136838 111677 91683 74754 61438 50365 41235 33971 27584 22717 18513 15221 12222 10161 8359 6827 5650 4525 3798 3155 2512 2048 1721 1350 1061 887 731 566 537 388 346 252 227 191 146 114 91 90 62 54 51 40 32 17 18 8 15 13 11 8 5 4 4 2 3 3 2 1 1 2 2 2 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 1 1 0 0 1 3 2 2 2 3 6 4 9 10 4 10 18 12 17 15 34 34 47 57 79 78 109 124 126 178 251 264 328 441 517 652 706 919 1122 1374 1691 2047 2546 3126 3683 4469 5597 6812 8277 10212 12289 15234 18520 22582 27277 33465 41237 50209 61067 75165 91010 111857 136461 166548 203120 249319 304020 370322 452754 452861 370691 304346 249225 204077 167398 136706 112088 91694 74999 60997 50533 41170 33898 27733 22633 18519 15115 12409 10092 8389 6878 5559 4671 3721 3020 2545 2119 1688 1390 1091 879 705 606 484 384 321 269 228 176 158 116 87 86 67 54 52 30 28 23 18 14 10 7 7 5 6 6 8 5 2 1 2 2 1 2 2 3 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 


==> figures/refractory/Simulations/pDiff_r1=1_0_r2=2_0_bins=101_runs=10000000.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10000000 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 8 29 250 1272 6365 25253 82194 218885 479538 871330 1291913 1590396 1589227 1295615 869589 480679 219545 82011 25063 6273 1313 229 34 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 13 26 131 459 1467 4268 11461 28598 63368 127006 231434 381439 570410 773709 960932 1092073 1090863 961616 776754 570291 381224 231896 127407 63041 28659 11934 4282 1512 459 118 38 7 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5 20 29 106 265 714 1889 4312 9591 19981 38441 69870 119152 190564 286047 402654 531834 664277 784609 886814 886075 785082 664092 533425 401920 286799 190683 119926 70112 38411 20106 9623 4250 1777 702 258 88 24 9 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 4 4 25 51 135 303 673 1541 3156 6298 12318 22418 39180 63985 101083 151694 217099 296230 387614 484527 584556 682497 778001 778065 683775 585778 485309 387444 296926 217591 151822 101369 64065 39042 22417 12339 6409 3173 1595 664 300 114 43 8 3 2 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 3 6 20 60 119 249 525 1123 2170 4079 7382 12721 21743 35675 55310 82563 120261 166798 223691 289977 365165 445694 532529 621233 715042 715920 621635 531586 446376 366182 290573 224148 167059 119963 82360 55523 35150 21801 13182 7458 4087 2227 1099 521 237 118 58 18 6 2 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 5 9 23 38 69 187 374 738 1372 2514 4219 7710 12280 19897 30763 45806 67484 95019 129468 171887 222297 280130 345613 417246 494323 581154 677820 678136 579799 494829 417982 344807 280703 223058 172182 128186 95070 67373 46242 30733 19900 12263 7467 4496 2497 1356 722 364 184 88 44 22 6 3 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 3 4 4 18 35 58 128 270 477 824 1443 2575 4372 7194 11328 17599 26054 38027 53647 74665 101412 133772 172492 218586 269929 329704 395643 470483 553490 652374 654559 554470 468810 394166 329875 269129 218680 173327 134117 101421 74714 54396 37975 25881 17198 11218 7193 4471 2511 1546 822 473 248 133 58 27 16 4 4 2 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 4 9 9 22 47 84 158 318 502 888 1519 2523 4016 6521 10084 14909 21871 31311 43288 59358 79723 105287 135074 171048 213293 261035 316548 379349 451666 536927 636881 637927 536082 451740 379107 315400 261425 213167 170803 135634 104896 80160 59743 43324 31067 21822 14636 9801 6421 4103 2611 1524 917 530 284 160 93 43 17 12 4 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 4 3 8 16 31 62 112 187 312 554 895 1425 2300 3791 5690 8588 12633 18163 25469 35084 47553 63336 83204 106243 135143 167879 207635 253213 305344 366978 440918 526346 626110 627335 524571 439034 367389 306116 252916 207359 169051 135218 106647 83105 63487 47406 35007 25611 17889 12233 8554 5741 3699 2331 1469 869 556 351 188 103 49 31 12 10 3 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 4 1 5 7 19 44 64 103 195 320 496 883 1390 2012 3353 4932 7425 10673 15100 20770 28077 38297 50662 65803 84262 106626 133487 165715 202915 246850 297784 358588 429828 518606 620775 621059 516798 430678 358214 298512 246802 202541 166075 133781 106985 84294 65669 50594 37955 28313 20593 15007 10493 7120 4894 3285 2172 1351 853 545 297 182 121 61 42 18 9 8 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 0 1 1 9 9 26 41 66 103 188 305 519 773 1282 1898 2797 4177 6205 8744 12408 16944 23013 30806 40263 52369 67285 85210 106908 132615 162705 198540 241495 291694 352193 423907 511409 618170 617328 510787 425322 352625 291576 241303 199961 163059 131990 106348 85307 67360 52179 40133 30742 22573 16927 12278 8790 6103 4179 2877 1871 1272 762 507 342 185 118 66 42 28 10 8 3 8 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 5 2 8 7 30 41 78 101 208 311 464 724 1086 1639 2472 3690 5032 7383 10051 13875 18596 24610 32186 41727 53960 68222 85325 106379 131170 160856 195120 237786 287544 347770 419309 507288 613267 614475 507917 420229 346891 287613 238467 195853 160755 131210 105845 85541 67972 53729 42021 32267 24708 18461 13547 10027 7191 5189 3583 2513 1599 1072 699 494 302 193 115 75 33 27 12 4 6 2 3 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 2 1 9 9 18 21 36 69 102 173 312 456 644 939 1460 2120 3064 4259 5894 8302 11109 14996 19815 26090 33614 42573 54510 68887 85366 105690 129836 158313 193151 234990 284909 344063 416217 504158 610517 612482 504119 416358 344264 284387 234676 193927 159296 129453 105849 85560 68417 54591 42793 33531 26159 19844 15069 11167 7981 5958 4239 2997 2118 1386 934 626 433 265 179 109 69 55 24 12 13 8 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 2 7 8 8 15 24 45 75 97 178 249 372 594 852 1211 1780 2560 3540 4849 6728 8907 12146 16082 20861 27102 34277 43498 55202 69229 85369 104860 128884 157459 190760 231926 281043 341079 415106 501418 609083 610572 503320 413941 341981 280987 233223 190799 157209 128674 105412 85443 68444 55243 44011 34278 26938 20922 15976 11966 9028 6777 4845 3586 2461 1777 1228 831 550 396 236 146 106 59 49 24 25 14 7 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 1 4 2 6 11 18 24 56 62 94 150 208 366 460 721 1079 1459 2082 2939 4020 5507 7217 9923 12928 16694 21871 27950 35150 43980 55503 68487 85079 104796 127513 155380 189640 229727 280005 339997 411832 500320 608645 610612 500435 412767 339744 279459 230305 189448 155832 128218 104454 84720 68449 55462 44154 35394 27672 21684 16759 12619 9732 7484 5475 4036 2875 2114 1546 1033 691 501 340 215 140 84 61 36 35 19 10 5 7 2 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 0 3 3 5 8 10 26 41 62 83 130 193 292 396 652 909 1281 1729 2477 3263 4565 5909 7924 10373 13471 17451 22584 28378 36047 44431 55474 68532 84117 103152 127204 154502 188525 228744 278437 338913 410721 500478 607176 609076 500364 410929 337659 277365 229106 188394 154096 126621 103883 84689 68604 55565 44720 35752 28385 22361 17317 13570 10337 7788 6092 4418 3360 2462 1701 1239 867 594 451 299 192 126 79 47 39 24 17 7 5 7 1 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 3 2 2 7 5 14 18 40 41 85 126 167 269 369 570 748 1031 1448 2026 2769 3527 4893 6389 8424 11036 14180 18107 23003 28616 36310 44584 55385 68656 83725 103168 125640 153973 186915 227557 277435 337116 410295 498447 607978 608461 499334 409599 336485 276640 227608 187182 153654 125651 103212 84077 68673 55526 44801 36003 28960 23110 17921 14081 11094 8360 6460 4798 3724 2791 2039 1453 1035 702 501 338 257 169 110 78 39 22 21 12 9 10 3 0 2 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 0 2 6 5 9 16 14 30 57 48 102 158 231 291 477 676 862 1198 1623 2251 2949 3953 5242 6916 8776 11381 14548 18717 23363 28977 35982 45089 55546 67975 83998 102443 125408 152815 187246 226607 276487 335007 408627 498427 607480 609127 497788 408574 335740 275713 227359 185748 152273 125416 102721 83893 68593 55534 45297 36153 29106 23152 18663 14554 11333 8892 6853 5294 3848 2977 2278 1594 1193 867 624 478 306 215 144 94 57 35 21 17 15 10 8 4 2 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 3 5 10 7 12 19 25 32 66 96 110 195 257 374 526 732 978 1384 1838 2462 3267 4275 5479 7222 9348 11556 14850 18760 23516 29578 36743 44916 55238 68213 83709 102391 124923 151899 185928 225233 274731 335918 407376 498565 606614 606707 497512 407939 335409 275802 225731 185046 152219 124501 102223 83675 68368 55725 44873 36464 29320 23574 18772 15013 11847 9181 7212 5476 4344 3274 2401 1811 1326 1036 666 499 406 247 178 123 82 57 32 23 22 10 8 8 0 1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 3 1 6 6 5 11 25 38 51 87 108 144 236 319 459 643 777 1174 1542 1946 2581 3452 4461 5776 7470 9584 12007 15132 19040 23852 29336 36688 44989 55640 68219 82944 101854 124630 151428 185411 224924 273908 333928 407157 496529 606694 606766 498297 407457 335536 273795 225275 184749 152123 124743 101738 82826 68327 55118 45353 36680 29505 23760 19073 15183 12105 9653 7402 5764 4507 3499 2670 1960 1502 1097 801 599 415 293 235 139 120 61 47 36 16 12 14 5 0 3 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 3 1 6 7 8 10 24 30 56 64 81 131 187 252 364 520 665 967 1236 1669 2111 2804 3545 4724 6069 7619 10027 12257 15332 19236 24007 29730 36874 44816 55612 68328 83208 101573 123506 150784 183953 224808 273810 334832 407052 496311 605466 607294 496349 407150 335034 273872 224523 184678 150962 124443 101558 83037 68043 55551 45293 36444 29529 24004 19652 15417 12407 9798 7780 6108 4635 3656 2834 2202 1559 1226 945 635 472 363 284 200 125 77 70 35 20 20 12 4 9 3 2 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 3 4 6 9 8 19 19 45 58 85 103 160 233 307 427 578 765 1031 1355 1756 2281 2846 3847 5012 6191 7910 9868 12569 15582 19383 24063 29679 37086 45350 55611 67689 82640 101034 123504 150247 183614 224806 273748 333543 407179 496464 604390 606585 496706 407791 333938 273021 223485 184491 150958 123866 101493 83489 67800 55502 45063 36559 29857 24091 19469 15706 12588 10047 8049 6398 4965 3792 2966 2283 1744 1337 1013 777 543 419 293 205 175 110 72 44 51 22 19 9 5 6 3 3 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 1 0 3 1 8 9 12 8 21 31 40 61 106 143 160 282 349 435 633 839 1090 1470 1803 2392 3214 3998 5083 6258 8048 10176 12741 15622 19807 24178 29884 36836 45497 55407 67603 82955 101096 122929 150117 183596 223719 272981 333677 407045 496378 605243 606514 495403 407109 333289 273963 223713 183331 150947 123374 101003 82515 67573 55540 45350 37115 29821 24255 19603 15815 12742 10400 8211 6487 5118 3991 3077 2427 1827 1399 1026 862 630 500 334 250 181 146 107 62 46 27 11 21 12 5 3 1 2 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 2 1 2 5 6 6 18 13 24 36 60 90 131 142 223 277 380 488 665 949 1167 1505 2001 2526 3262 4147 5103 6605 8258 10252 12863 16039 19810 24290 29972 36985 45232 55709 67309 82171 100806 123248 149941 183842 223768 272653 332988 406268 495868 606102 605556 496915 405839 332348 273020 223476 183636 151007 123304 100326 82766 67721 55355 45211 36992 29958 24516 19505 16001 13037 10411 8276 6516 5282 4100 3197 2573 2022 1437 1193 876 677 486 380 301 212 148 108 81 60 38 20 22 13 9 5 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 1 1 2 5 12 7 12 21 31 55 75 92 134 180 219 311 436 583 716 995 1250 1555 1994 2627 3297 4263 5313 6797 8427 10487 12901 15814 19764 24602 30077 36918 45152 55068 67255 82527 101111 123268 149677 182830 223370 273174 333568 406029 497031 604379 604874 495889 405634 333396 271506 223773 184366 149620 123289 100538 82797 67588 55008 45249 36842 30257 24369 19582 16123 12989 10717 8459 6692 5362 4095 3358 2587 2015 1651 1261 962 661 586 413 324 227 191 146 93 69 37 28 26 10 4 13 3 2 2 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 1 4 3 1 8 18 22 40 42 62 74 93 149 202 287 346 424 616 781 1010 1326 1630 2118 2711 3506 4298 5313 6817 8449 10445 13008 16146 20141 24290 29909 36665 45099 55370 67346 82365 101002 122972 149363 183492 223307 273117 333519 406405 495832 604173 604953 494083 405989 332622 272451 223291 183059 150711 123184 100715 82432 67202 54998 45187 36997 30004 24541 19896 16068 13309 10558 8473 6801 5335 4355 3504 2712 2157 1713 1260 996 748 592 486 354 257 197 158 106 74 58 35 20 17 16 11 6 0 0 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 1 1 2 3 6 8 11 22 23 33 41 74 85 104 145 234 283 372 504 603 906 1040 1320 1669 2289 2755 3560 4331 5508 6905 8527 10495 13232 16115 20062 24540 30216 36840 44765 54980 67723 82344 100948 122243 149499 183206 222986 273554 332830 405319 495979 604044 604676 494173 405586 331827 273146 223135 183003 150068 122686 100705 82462 67501 55124 45317 37006 29972 24447 20021 16215 13157 10592 8645 7007 5596 4484 3583 2780 2132 1755 1347 1059 788 595 490 388 268 207 145 127 100 57 48 30 19 17 9 6 7 6 4 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 0 3 3 7 4 6 15 23 29 35 62 55 117 140 154 261 288 379 502 635 874 1123 1454 1784 2210 2885 3527 4518 5526 6939 8676 10802 13111 16385 20125 24573 30156 36731 44666 55038 67422 82622 100656 122242 150010 183039 222422 272629 332736 406076 495049 603776 605343 494938 404654 333244 272228 222910 182651 149678 122559 100797 82056 67613 55274 45079 36873 30153 24577 19921 16576 13124 10727 8809 6890 5672 4454 3594 2796 2222 1808 1426 1128 841 663 496 403 283 211 183 130 90 75 43 36 32 21 12 5 8 3 8 2 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 0 3 6 3 7 11 26 14 28 47 63 89 112 141 177 214 321 394 541 669 942 1120 1413 1817 2443 3014 3487 4547 5706 6966 8728 10761 13476 16364 19911 24361 30137 36637 45672 54938 67284 82232 100623 122770 148982 181893 223674 271884 332673 406337 493558 604725 606132 496068 406177 330931 271285 223383 182379 150404 121931 100152 82676 67551 55314 44715 37157 30192 24846 19962 16539 13394 10765 8717 7036 5693 4452 3648 2956 2336 1890 1418 1155 903 656 551 433 294 258 172 147 89 81 65 40 23 24 17 16 12 4 1 4 2 1 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 2 6 3 11 13 9 20 28 48 33 72 87 113 152 192 263 318 442 562 705 950 1201 1503 1859 2402 2976 3706 4681 5726 7068 8673 10867 13415 16191 20154 24809 30154 36933 44606 55281 67372 82184 99897 122612 148898 182461 223599 271571 333544 406914 493995 605209 605983 494386 404381 332190 271982 222787 182575 149530 123110 100437 82064 67254 54766 45302 37185 29918 24771 20294 16248 13258 10887 8787 7141 5718 4507 3723 3029 2405 1873 1531 1187 970 691 543 439 337 247 214 158 115 83 60 51 34 35 16 19 11 5 5 2 1 4 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 2 3 6 6 5 8 20 31 26 40 55 64 90 134 134 223 306 351 448 537 743 955 1239 1535 1966 2488 3055 3816 4627 5869 7181 8818 10760 13300 16371 19985 24647 30179 36703 45377 54810 67231 81703 100189 122205 149881 182811 223610 272274 332095 405211 496841 603049 604860 493836 405492 332676 271813 223692 181828 149727 123022 100151 82650 67132 54893 45209 36735 30011 24609 20052 16687 13372 10912 8978 7066 5733 4607 3908 3035 2472 1849 1571 1158 958 756 608 470 381 272 194 170 110 97 71 68 30 32 27 13 10 6 5 6 1 3 1 1 2 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 2 0 0 2 4 5 7 7 16 17 28 36 41 44 74 104 131 171 242 287 354 463 615 766 1049 1245 1574 1973 2457 3088 3833 4784 5832 7254 8778 10775 13368 16456 19842 24802 30404 36595 44755 55029 67086 81775 100642 122151 149244 182524 223717 271984 332738 405192 495817 604709 605652 493680 405886 331555 271953 222811 182153 150327 122382 100157 82650 66945 55480 44870 36743 29970 24443 20080 16534 13334 10959 8956 7161 5855 4762 3824 2964 2440 1975 1557 1317 937 781 616 498 375 305 236 156 141 99 68 59 44 39 19 16 18 5 8 4 10 1 1 2 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 2 1 0 2 6 7 6 16 7 20 25 31 54 65 69 105 150 174 250 324 380 516 616 818 1015 1286 1656 2108 2496 3118 3862 4681 5872 7165 9174 10878 13317 16375 19965 24657 30222 36817 44843 54841 67128 81885 100301 122225 148782 183283 222187 271831 332094 406103 495080 605056 605194 495101 404256 331357 272688 222209 182676 149825 122326 100557 82078 67240 54683 45120 36756 30289 24706 20046 16540 13324 10972 8969 7137 5761 4750 3843 3080 2570 1960 1541 1340 978 842 644 499 394 325 236 186 152 107 77 57 44 33 30 19 16 12 11 8 6 1 3 0 3 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 2 0 1 5 9 13 7 14 21 36 48 39 53 90 112 155 195 258 313 405 527 651 886 1085 1345 1620 2083 2581 3091 3826 4888 5762 7199 8921 10945 13365 16696 20072 24528 30011 36797 45001 55001 66914 81485 100306 121824 149226 182503 222756 271467 332739 405640 496022 605056 604482 493622 405398 332105 271749 223040 182213 148952 122333 99915 82166 67066 55367 45220 36680 30141 24691 20167 16474 13262 10940 8804 7327 5830 4773 3936 3122 2528 2049 1656 1278 1036 841 631 490 417 325 257 200 152 139 73 62 46 34 31 30 16 12 12 9 3 1 5 5 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 0 1 0 3 4 9 15 11 21 23 28 53 50 70 103 111 161 195 274 329 442 565 674 848 1087 1335 1681 2072 2521 3261 3916 4818 5929 7273 9010 10857 13382 16411 19960 24752 29931 36583 44669 55264 66859 81615 100539 122269 149434 181706 223072 272499 331575 405680 495956 603762 604179 494719 405419 331596 272003 222321 183020 149411 122378 99999 82409 66869 54872 45019 36725 30591 24886 20117 16417 13437 11026 8801 7236 6008 4823 3835 3098 2498 2107 1631 1376 1048 881 694 527 450 309 267 209 156 135 81 77 48 40 32 19 18 11 7 7 10 6 4 3 1 3 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 2 1 0 3 2 3 5 9 11 16 19 27 33 51 66 77 97 125 153 234 261 333 440 543 751 856 1107 1384 1684 2100 2509 3196 4027 4822 5951 7311 9077 10854 13431 16377 20086 24673 29914 36693 44554 54956 66964 81947 99839 122401 149559 182574 222553 273024 332424 404491 495063 603700 604794 494567 406317 330919 271010 222701 181908 149687 122164 100075 82093 66994 55142 44739 36887 30325 24606 20245 16223 13618 10912 8963 7355 5944 4824 3904 3117 2677 2111 1645 1359 1082 843 714 555 448 337 278 247 152 126 98 78 63 54 32 20 11 19 12 9 6 7 4 2 3 3 3 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 1 0 2 4 2 2 5 6 10 12 14 17 33 52 50 53 67 107 150 198 194 267 341 452 594 734 897 1089 1404 1743 2003 2610 3221 4062 4915 5926 7222 9106 10873 13518 16381 19861 24893 29946 36936 44641 54670 67416 81885 100380 122472 149150 181962 222901 272159 330436 405055 496071 603763 606448 494908 405298 331087 271555 222532 182034 148445 122122 99931 82142 67055 54796 45133 37166 30047 24516 20191 16594 13473 11157 9004 7207 5913 4823 3876 3176 2587 2144 1712 1363 1086 900 689 529 493 355 282 210 174 136 107 90 57 45 39 32 17 16 7 11 10 7 4 4 2 5 1 0 0 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 1 4 4 3 3 5 9 17 20 30 29 31 57 67 93 106 162 178 259 268 373 460 588 677 975 1095 1380 1780 2091 2663 3219 3922 5046 6056 7289 8870 11069 13414 16535 19928 24640 29996 36830 45014 54582 66638 82058 100418 122156 149565 182404 222097 271764 331118 405285 494575 605656 604930 495382 405519 331216 271291 221997 182090 149234 122441 100039 81422 67605 54594 45030 36697 30116 24661 20391 16364 13503 10926 8897 7353 5968 4831 4098 3238 2598 2050 1758 1332 1182 877 722 526 471 366 325 215 201 138 104 82 65 55 55 20 20 13 10 9 5 8 7 2 1 4 0 2 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 2 1 4 4 4 5 5 14 22 20 23 31 34 60 62 95 108 159 181 272 321 340 453 585 738 927 1165 1373 1815 2095 2580 3304 4076 4960 5897 7390 8975 11001 13465 16504 20088 24444 30076 36682 44960 54764 67506 81941 99992 122000 149581 182123 223201 272119 330643 405315 495662 603653 604241 494809 404777 332380 272017 221776 181853 149354 121754 100184 82097 67144 54422 44939 37187 30031 24707 20119 16407 13426 10995 9115 7338 5877 4983 3963 3201 2555 2135 1699 1431 1107 844 755 572 495 412 295 249 171 147 116 94 70 49 41 36 18 17 6 11 9 9 3 2 4 2 0 1 0 0 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 1 0 3 4 6 6 5 6 15 19 13 29 28 46 58 79 105 132 159 189 218 303 393 487 617 730 904 1119 1404 1717 2171 2673 3288 3950 4895 6028 7329 9039 11086 13332 16472 19952 24920 30092 36775 45116 54726 66802 81513 100496 122204 149323 182054 222853 271263 331986 404672 495100 604818 603954 495641 404866 331234 271384 223495 181931 148712 122002 99934 81462 67279 54920 44949 36475 30082 24583 20000 16545 13469 11070 9051 7221 6045 4901 3876 3313 2604 2112 1698 1438 1162 900 683 605 487 383 322 221 197 155 121 92 76 49 55 34 20 18 14 11 4 5 6 3 3 4 2 1 2 1 0 1 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 4 8 3 11 6 12 11 9 23 31 32 52 47 84 94 128 162 193 257 309 374 446 659 725 922 1163 1458 1779 2097 2599 3284 3989 5032 6109 7356 8958 11009 13484 16535 20110 24762 30110 37036 44899 54851 66811 82087 99858 122524 149304 181880 222140 271388 331377 404866 494986 603540 604606 495215 405709 332979 271132 221985 182334 149374 122249 99534 81966 67253 54730 44921 36928 29751 24484 20129 16347 13666 11134 9040 7349 5952 4960 3936 3209 2570 2145 1693 1388 1171 931 753 627 468 358 317 232 202 163 107 113 79 63 36 34 26 25 11 13 5 6 4 8 2 1 1 2 2 1 2 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 4 1 2 7 12 7 8 13 17 20 35 33 47 63 96 106 118 169 186 249 325 374 486 634 765 914 1181 1448 1721 2247 2689 3228 4009 4999 5980 7353 8936 11016 13579 16661 20073 24538 30128 37270 44778 54939 67029 81764 100181 122190 149147 182142 222484 271422 331317 404636 494985 604240 603605 494727 405458 331785 271292 222971 182201 149087 122186 100322 81953 66974 54683 44754 37032 30125 24642 20130 16425 13470 11081 9140 7371 5892 4985 3978 3252 2654 2105 1681 1395 1147 937 752 602 457 409 282 263 210 163 125 105 67 62 46 32 36 19 23 9 5 5 4 5 3 3 1 1 4 1 2 0 2 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 3 3 4 3 3 5 5 11 20 28 21 26 38 55 65 93 98 111 157 201 251 306 399 479 610 794 1025 1100 1524 1671 2147 2744 3305 3994 4951 6019 7477 9000 10978 13606 16274 20034 24893 29821 37213 45043 55014 66909 82087 100336 122064 148850 182481 221969 272125 330571 405100 494671 605405 603291 494831 404870 332774 271215 222335 182724 149019 121899 99808 81573 66870 55103 44815 36861 30332 24712 19915 16401 13648 11005 9112 7364 6051 4932 3996 3253 2577 2121 1823 1402 1163 901 734 638 474 378 316 263 207 170 139 93 88 65 42 51 27 19 20 14 10 7 6 4 3 3 2 2 3 2 1 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 3 0 2 2 4 4 9 12 10 14 15 27 32 38 54 70 93 110 122 156 223 261 304 407 500 600 762 958 1227 1489 1741 2170 2623 3217 4045 4970 6086 7325 9223 10957 13490 16457 19888 24527 30279 36648 45130 54602 67571 82067 100301 122476 148471 182319 221777 271234 331395 404551 494747 604782 604751 495957 404534 331750 271314 222188 182719 148828 121554 99869 82310 67284 54989 44871 36741 30245 24527 19998 16438 13534 11044 9164 7344 6039 4993 3932 3313 2698 2155 1767 1411 1110 903 746 610 506 385 303 246 203 192 135 104 70 84 43 52 34 18 22 14 11 6 8 4 5 3 1 3 3 0 0 2 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 1 1 1 3 3 8 9 7 16 16 23 34 24 36 62 67 97 115 130 155 206 259 311 454 504 641 794 944 1155 1455 1739 2143 2716 3324 4045 4928 6074 7450 8982 10936 13489 16501 19884 24695 30247 36582 44956 54451 67380 81713 100347 122403 148643 182466 222077 271448 331398 405903 494658 602631 605187 494419 405972 331579 271019 222567 182299 148799 121806 100663 81713 66839 54870 44982 36823 29889 24714 20044 16635 13485 11090 9056 7392 6041 5013 4049 3344 2645 2164 1694 1482 1174 913 739 590 481 419 303 274 196 167 119 115 87 69 43 39 36 22 14 16 16 7 8 7 8 1 1 4 3 1 2 1 2 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 2 0 1 3 0 2 0 3 3 6 9 10 15 13 19 36 29 57 58 63 93 122 136 170 188 269 340 417 514 668 783 960 1182 1403 1735 2185 2752 3326 4000 4931 6099 7413 8909 10769 13464 16360 20125 24599 30036 36918 45293 54712 67509 82077 99794 122326 149628 182046 222078 271187 330054 405650 496013 603182 603723 494193 405258 330950 271785 222600 181868 149476 121724 99857 81907 67194 55074 44997 36629 30084 24639 20184 16531 13468 11136 9112 7409 6105 4967 4015 3329 2645 2226 1721 1474 1157 906 719 588 517 386 340 259 196 152 130 103 104 50 45 48 35 31 22 12 17 5 2 5 7 3 3 2 1 2 0 2 3 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 3 1 0 5 5 12 6 19 23 17 22 39 49 51 70 106 117 135 172 193 280 353 427 517 680 771 945 1195 1436 1812 2179 2692 3225 4025 4930 6128 7349 8894 11047 13451 16485 19922 24671 29995 36663 45066 55072 67138 81740 99801 122364 149295 182091 222893 271519 330378 405603 494585 603872 606011 494159 404943 331650 271506 222976 180963 149549 121686 99869 81812 67222 54735 45015 37049 30180 24732 20150 16683 13524 10995 9037 7458 6048 4893 4118 3339 2652 2220 1743 1367 1204 940 774 622 463 418 301 259 216 188 138 97 80 65 48 36 39 35 21 24 14 5 8 3 3 6 1 3 3 2 1 0 2 2 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 1 0 1 1 0 0 3 3 3 8 7 12 10 16 24 33 33 46 66 80 83 112 150 166 216 247 365 442 503 638 783 978 1241 1498 1831 2217 2603 3286 4040 4952 6134 7367 9026 10968 13366 16372 20065 24894 30140 36518 45062 54769 67193 81790 100439 122170 148960 182409 222785 272149 331362 405195 493814 603738 605271 494268 405899 331635 271560 222895 182273 149124 121948 99643 81713 66751 55468 45010 36695 30196 24774 20081 16670 13382 11056 9186 7408 6162 4900 4058 3235 2689 2218 1767 1445 1213 946 723 607 530 413 325 274 225 149 128 112 97 60 61 40 35 32 25 18 17 8 6 10 4 5 3 3 2 1 1 0 1 2 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 0 1 1 2 1 4 0 4 5 9 9 13 7 19 19 30 29 58 70 74 78 114 143 196 226 270 317 446 533 587 811 987 1263 1501 1737 2183 2752 3329 4011 5019 6063 7251 8988 10944 13455 16356 20294 24352 30387 36515 45159 55094 66951 82064 100629 121929 149210 181242 223296 271967 331254 404451 495093 605174 603358 494917 404737 331612 271927 222724 181468 148416 121851 99805 82123 67315 55103 45126 36800 30266 24643 19765 16482 13545 11153 9094 7404 6115 4999 4171 3270 2605 2193 1785 1413 1234 982 773 613 500 431 350 252 230 159 126 125 101 77 61 45 35 29 24 17 17 11 3 5 9 1 8 2 1 2 1 1 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 1 0 2 0 2 3 4 4 1 3 5 17 15 20 27 26 46 43 64 74 83 117 154 206 222 287 311 413 509 606 816 1049 1175 1467 1793 2251 2740 3306 4066 4933 6048 7332 9078 11158 13374 16397 20082 24546 30025 37020 44899 54894 67056 81757 100147 121826 149190 181963 222399 272185 330986 405293 494118 603660 604976 494690 404589 331393 272024 222348 181939 148532 121920 99610 82039 67375 54830 44885 37126 30424 24427 20319 16540 13521 11036 9148 7542 6150 4886 4174 3260 2672 2236 1822 1416 1197 988 832 638 519 413 348 258 214 190 143 120 100 70 70 53 37 26 20 14 14 15 9 8 4 1 6 5 0 1 1 1 0 0 0 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 2 1 0 1 0 2 3 3 2 3 7 12 15 16 16 19 39 39 54 69 68 75 123 159 178 223 245 362 457 509 640 792 1008 1201 1506 1918 2203 2707 3235 3997 5030 6010 7444 9081 11005 13375 16363 20074 24414 30122 36931 45198 54676 67275 81747 99961 121774 149352 181972 222706 271334 331615 404331 494448 604155 605676 493882 405189 331143 271737 222875 181993 148784 121944 99678 81954 67270 55089 45069 36861 30284 24539 20170 16625 13299 11130 9083 7501 6099 4974 4063 3282 2746 2212 1852 1528 1258 977 756 624 519 414 335 318 219 181 137 104 89 90 61 57 37 28 21 18 9 12 6 9 7 6 6 3 5 1 1 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 1 2 2 1 1 4 8 6 7 7 15 15 12 27 26 40 55 70 77 95 110 150 172 226 295 369 421 530 635 783 1005 1182 1525 1805 2276 2742 3276 4012 4915 6033 7431 9024 10988 13251 16532 20100 24453 29991 37147 44559 54823 67574 81615 100515 121961 149430 181773 222272 271364 330732 406298 495498 603470 604240 493918 404218 331631 270953 222477 181623 149405 122035 99411 81821 66958 55323 45276 36732 30290 24564 20397 16518 13704 11028 8937 7573 6055 4852 4027 3317 2728 2277 1796 1578 1208 980 789 664 502 445 333 302 214 184 158 128 92 70 57 46 36 31 23 19 15 10 17 6 2 7 4 7 2 1 2 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 3 1 1 1 2 1 3 4 6 10 11 12 14 17 25 38 43 41 57 82 104 108 152 186 215 282 369 442 559 627 822 1000 1174 1567 1888 2157 2732 3322 4027 4979 5948 7433 8982 10964 13556 16526 20095 24722 29842 36957 44816 55142 66999 82130 99829 121580 148974 181361 222538 271494 331758 405430 495137 603129 605464 493858 404184 331160 271147 222177 182448 148851 122048 99768 81970 66936 54741 45199 36787 30286 24947 20101 16693 13370 10949 9074 7553 6132 5021 4053 3379 2673 2252 1849 1487 1170 1031 831 653 530 450 378 286 242 183 140 112 101 73 70 38 38 36 21 17 18 11 6 12 9 5 5 5 2 0 2 0 1 0 1 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 1 2 1 3 4 6 7 14 11 16 18 17 34 32 44 69 79 92 136 150 188 225 281 346 457 493 673 824 1019 1246 1399 1873 2215 2754 3346 4109 4932 6035 7461 8959 10844 13427 16675 20259 24516 30366 36960 44933 54930 67126 81031 99786 121776 148447 181985 222966 271983 332000 405000 493379 604689 604363 494410 404319 331665 272158 221728 181701 148975 122126 99654 81794 66615 55290 45102 36932 30358 24912 20077 16339 13612 10939 9172 7508 6092 4973 4170 3354 2716 2187 1810 1514 1162 1023 821 684 538 439 344 278 252 182 156 135 106 71 68 52 38 25 24 18 17 10 8 8 3 6 8 5 3 3 2 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 2 1 1 0 1 0 1 2 4 6 1 8 10 11 21 14 29 23 40 60 56 77 85 119 143 182 226 287 372 464 512 662 823 987 1243 1458 1858 2181 2695 3348 4111 5004 6061 7447 8845 11075 13592 16542 20151 24507 30194 36747 44835 54506 67279 81998 99657 121680 148409 181985 223118 271452 331934 405944 494507 604694 604619 493690 403318 332242 272154 222226 181821 148878 122240 99691 81582 66988 54834 45061 36892 30442 24668 20365 16647 13522 11108 9015 7547 5993 5017 3995 3328 2708 2252 1829 1522 1170 1031 848 654 547 444 341 319 234 168 159 141 101 91 67 43 31 42 20 15 16 8 12 6 11 6 4 8 1 1 2 3 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 1 0 0 0 0 0 1 4 3 2 7 4 5 4 6 17 21 21 24 33 39 44 52 83 104 130 146 212 214 299 351 437 524 652 809 1025 1257 1440 1758 2302 2698 3334 4084 4911 6086 7411 9082 10989 13455 16590 20177 24692 30017 36786 44854 54348 66888 81847 100368 121954 148540 181889 222570 271107 332411 404097 495867 604416 605528 494917 404954 331568 271330 221492 181914 148989 120988 100428 82006 66931 54695 44812 36625 30063 25022 20240 16747 13758 11153 8913 7393 6137 4977 4050 3358 2684 2262 1762 1470 1299 980 822 664 539 455 330 303 267 195 148 132 95 87 68 61 40 37 22 20 12 13 7 12 3 6 6 5 2 2 4 1 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 4 1 1 1 6 8 4 1 11 11 10 19 21 26 35 41 54 77 76 105 114 165 177 224 308 351 419 551 650 814 1000 1227 1526 1837 2223 2770 3230 4121 4956 6144 7345 9053 11223 13542 16303 20184 24466 30083 36669 44996 54895 66870 81706 100132 122441 148382 182015 222873 271357 332077 405145 494844 604291 604267 493616 405171 332299 271350 221621 181490 149197 121594 100275 81746 67368 54400 45122 36410 30419 24643 20333 16373 13544 11095 9061 7598 6153 4966 4024 3294 2685 2166 1839 1508 1210 994 801 680 580 486 370 266 230 191 166 120 99 80 66 49 45 29 40 20 11 8 9 11 8 3 4 8 3 3 4 0 0 0 2 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 1 0 3 3 0 3 6 5 6 4 8 10 10 25 21 26 32 36 60 65 81 92 138 166 210 223 295 347 450 575 651 777 1031 1191 1540 1772 2212 2704 3340 4047 5091 6035 7387 9036 11041 13593 16392 20151 24523 30167 36811 44396 54834 67090 81411 99388 122648 148892 181658 222335 271913 331696 405676 494557 604820 604176 494767 405829 331244 271028 222685 181569 148556 121607 99530 81939 67130 54924 44838 36316 30276 24577 20425 16421 13586 11189 9184 7375 6027 5118 4036 3295 2627 2216 1836 1530 1227 1017 812 674 547 446 402 284 226 200 156 105 98 95 71 55 47 41 28 28 15 12 11 3 8 3 4 2 8 3 1 1 0 1 2 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 3 1 3 0 1 5 2 6 3 5 4 5 13 17 20 26 24 46 33 60 63 83 101 133 176 190 241 293 409 442 547 627 849 1024 1082 1554 1864 2222 2768 3314 4068 4981 5973 7371 9147 11109 13516 16429 19929 24303 30319 36602 44577 54764 66836 81531 100317 122635 149228 182272 221978 271950 331716 404177 494178 605074 605812 496168 404333 332138 271482 222603 181035 148552 121531 99905 81994 66472 55187 45137 36283 29794 24910 20287 16567 13655 11027 9074 7325 5990 5012 4069 3287 2725 2224 1765 1507 1232 1000 875 644 589 443 355 301 246 186 154 113 99 94 75 55 54 36 19 23 28 9 8 3 11 6 1 3 3 3 1 2 1 1 1 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 1 1 2 2 1 4 0 4 2 4 8 5 6 6 13 11 22 24 30 42 40 59 67 103 87 135 174 184 259 318 361 437 539 667 810 994 1241 1437 1803 2265 2746 3461 3966 4977 6076 7353 9035 11109 13429 16344 20187 24541 30168 36942 44605 55017 67007 81832 99700 121726 149368 182190 222018 271000 331562 403969 495339 604326 605031 494403 405254 331419 271102 223032 181951 148763 121504 99996 81592 67156 54744 44528 36762 29956 24583 20177 16467 13417 11135 8940 7557 6010 5070 4094 3311 2589 2237 1846 1482 1205 1050 866 698 515 445 373 295 238 197 163 111 125 87 89 47 48 27 29 33 18 10 6 7 9 5 4 5 1 3 2 1 1 2 0 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 4 1 4 1 3 1 1 6 3 6 5 8 8 13 11 22 21 30 38 48 66 71 87 110 129 187 198 245 311 348 438 512 677 799 1033 1226 1505 1816 2310 2710 3230 4041 4922 6032 7389 9020 11005 13626 16534 20253 24533 30004 37071 44705 55319 66936 81757 99691 122016 148655 181573 221919 272622 331181 405098 495105 603441 603848 494577 405511 330787 272025 222932 182447 148403 122135 99702 81638 67442 54501 44847 36558 30242 24795 20013 16554 13303 10970 9041 7485 6088 4974 3970 3242 2773 2239 1857 1483 1165 1048 847 708 538 471 336 318 247 179 142 146 108 119 59 65 44 28 32 20 18 14 16 5 4 5 7 1 6 2 2 2 1 1 1 2 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 1 1 3 2 3 3 2 3 4 2 2 2 7 8 13 21 15 30 34 26 40 67 69 77 107 139 172 179 261 285 373 469 544 655 773 994 1255 1538 1928 2221 2687 3262 3975 4905 6108 7478 8950 11224 13425 16615 20108 24730 30115 36527 45004 54803 67192 81736 99898 121307 148415 182219 222683 271607 331274 405014 494002 603878 604107 494764 405484 331629 271929 222285 182131 149091 122195 99698 81844 66810 54858 44465 36764 30220 24355 20122 16380 13501 11069 9009 7443 6022 4982 4070 3279 2713 2190 1804 1523 1294 1009 845 625 554 461 377 313 211 188 151 136 95 93 85 42 59 34 20 27 16 19 9 7 6 5 2 7 2 1 2 3 1 2 1 1 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 3 2 2 0 3 2 2 1 7 7 3 8 10 7 13 17 22 30 36 51 54 90 77 117 141 157 214 246 300 371 414 563 624 842 999 1239 1518 1901 2237 2740 3280 4030 5078 6083 7413 8999 11138 13549 16501 20352 24376 30113 36720 44696 55029 67042 81651 99701 121926 149087 182302 222182 271544 331487 403879 496029 602750 603178 494469 405929 332204 271216 222986 182501 148442 121281 99834 81674 66898 54950 44782 36535 29977 24673 20028 16434 13590 10923 8896 7423 5974 4912 4117 3400 2784 2176 1823 1523 1218 1033 798 654 559 467 373 301 205 194 145 126 115 66 82 61 52 41 32 26 16 15 8 3 11 3 5 7 6 0 2 2 2 1 1 1 2 1 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 1 0 0 3 1 1 1 2 3 1 6 2 5 4 14 8 11 9 13 28 36 48 40 66 75 87 117 140 158 220 245 320 338 464 565 656 798 999 1236 1504 1902 2278 2798 3226 3974 5075 6007 7445 9077 10944 13606 16514 20273 24677 29932 36596 45203 54437 67122 81714 99632 121465 149193 182462 222858 270641 331233 404805 494953 603301 604554 495311 404552 331659 272165 222498 181979 148644 121980 99455 81668 66975 54611 44765 36738 30186 24480 20118 16350 13354 10981 8811 7411 6087 4975 4019 3355 2758 2170 1772 1509 1284 1002 817 646 575 437 359 289 263 175 156 135 112 74 75 59 51 45 29 22 21 17 15 5 8 6 2 4 3 2 2 2 3 2 3 0 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 0 2 2 1 2 0 2 3 3 2 5 6 10 9 9 14 13 20 21 27 54 32 57 80 90 105 115 181 194 258 295 409 443 533 657 835 988 1231 1544 1769 2304 2776 3275 4135 5037 6062 7450 9011 11092 13354 16405 20165 24523 29939 36922 44767 54720 66572 81962 100419 121666 148712 181919 222669 270473 331810 404898 494369 604490 604598 495365 404210 332089 272136 223150 182035 148836 122042 99542 81685 67159 54639 44708 36802 29901 24458 19947 16573 13453 11024 8959 7302 6097 5045 4056 3334 2704 2225 1794 1456 1263 1012 811 645 572 455 368 282 237 175 162 137 102 84 75 67 55 35 35 21 22 17 11 9 6 6 6 3 2 1 5 3 2 1 1 1 0 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 2 1 1 1 1 2 3 4 2 3 7 5 7 10 8 13 12 23 25 24 32 42 58 74 86 114 149 170 214 234 290 389 459 520 693 876 1018 1239 1482 1858 2306 2668 3345 3991 5064 6029 7490 9076 11064 13396 16353 20102 24667 29809 36618 44718 54822 66984 82001 100196 121835 149046 181015 222342 271449 330900 404019 495551 605242 603848 493837 405847 331770 272108 222413 182422 149529 121192 99859 81630 66519 54904 45493 36887 29698 24505 19948 16536 13232 11040 8978 7360 6028 5000 4022 3311 2678 2260 1838 1542 1150 994 858 675 548 429 375 289 229 200 182 126 112 82 71 53 53 44 33 22 20 16 14 5 12 4 4 6 4 2 6 4 0 1 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 2 0 1 1 2 1 3 4 2 5 4 9 9 2 11 11 17 22 24 31 33 50 66 85 77 112 138 177 207 257 306 349 459 563 640 837 1092 1219 1502 1846 2220 2748 3324 4077 4986 6016 7525 9038 11058 13510 16411 20154 24193 29969 36948 44968 54685 66926 81269 100281 121912 149246 181832 223011 270371 331237 404882 493659 602698 605910 496109 404772 331631 272188 222863 182299 148420 122195 99667 81906 66855 54517 44628 36881 30047 24593 20020 16294 13534 10848 9017 7520 5907 5126 3993 3311 2626 2304 1828 1498 1207 1000 823 654 557 450 377 308 224 219 166 135 113 89 65 63 52 44 30 22 17 11 8 10 8 5 4 5 3 5 3 2 4 0 2 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 2 1 1 0 0 1 0 2 1 2 1 5 0 5 6 4 9 13 13 17 15 23 20 29 32 39 64 76 96 134 137 155 188 236 306 386 425 551 668 882 1034 1298 1490 1852 2284 2771 3204 4103 5019 6074 7342 9066 10944 13561 16331 20226 24618 30050 36694 44870 54703 67050 81426 99831 122202 148951 181960 222469 271170 331067 404135 494140 604396 605427 494619 405334 331837 272090 222483 182992 149212 122172 99780 81457 66329 54875 45166 36381 30091 24615 20224 16336 13496 11059 8917 7338 6024 4943 4084 3285 2752 2272 1787 1609 1218 967 849 696 538 445 418 283 246 188 158 161 109 88 80 49 49 43 37 21 19 12 14 8 9 11 2 3 5 2 3 1 1 1 2 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 2 1 0 0 0 1 0 1 1 0 3 2 4 8 4 9 12 17 9 15 25 23 29 38 54 56 79 91 114 129 168 225 252 308 360 440 545 687 869 1063 1261 1562 1831 2220 2688 3262 4034 5067 5997 7478 9186 11070 13396 16496 20328 24631 30220 36820 44615 54655 66637 82199 99904 121920 148770 181694 221513 271082 332069 404451 494668 603876 605655 494625 405168 332070 271884 223016 181742 149163 122060 99818 81706 66471 54701 45158 36702 29986 24734 19938 16194 13506 10974 9013 7345 6049 4942 4089 3258 2821 2254 1808 1549 1271 1049 770 694 589 488 371 300 262 213 166 133 101 79 67 60 49 37 45 35 12 14 17 13 3 7 2 3 7 1 3 1 1 1 1 2 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 2 2 0 0 0 2 1 1 0 3 1 4 8 7 9 8 7 13 9 15 16 32 28 38 58 68 72 104 115 129 156 222 252 297 354 435 580 678 833 1052 1243 1636 1782 2226 2673 3273 4121 5028 6120 7413 9093 10923 13516 16746 20102 24597 30051 36836 44825 54960 66761 81923 100106 122315 147895 181006 222249 271682 332193 405491 493894 604517 605291 494709 405281 330718 271932 222452 181678 149174 122578 99492 81531 66732 54458 44943 36612 29920 24575 20376 16375 13302 10992 9004 7239 6198 4927 4004 3318 2746 2199 1850 1526 1290 987 858 697 591 473 361 309 259 199 186 134 107 77 62 48 54 34 34 25 25 13 16 16 11 3 4 3 2 1 3 2 2 2 0 1 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 0 0 0 2 0 0 0 0 3 2 2 2 2 4 4 9 4 8 4 20 12 15 18 23 32 52 37 56 88 80 116 129 174 185 247 317 376 459 552 643 857 1035 1242 1502 1856 2253 2786 3342 4124 4970 6113 7457 9094 11058 13548 16473 20257 25080 30018 36715 45086 54586 66919 81332 99574 122670 148153 182427 222191 271212 331685 405266 495337 604055 604560 493555 405236 332000 271187 222011 182118 148776 122198 100304 81581 66695 54722 44900 36793 29690 24485 20200 16391 13481 11020 8990 7529 6066 4888 4139 3277 2696 2203 1851 1519 1238 1039 864 702 553 443 368 309 268 211 182 143 105 88 70 47 50 25 31 24 23 16 14 17 4 7 8 3 1 4 1 3 2 1 1 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 2 2 1 3 0 1 4 2 3 10 5 6 8 11 20 11 16 22 27 37 51 67 70 94 123 111 173 193 250 308 374 479 554 673 809 998 1241 1525 1913 2319 2739 3434 3929 4995 5951 7485 9249 11011 13494 16613 20219 24561 30102 36712 45003 54920 66984 81676 99624 122900 148798 181363 221799 271467 331674 405284 495123 603253 603973 494304 404861 331047 271790 221904 181936 149002 122760 99344 82294 66940 55038 44512 36730 29924 24447 20006 16459 13345 11089 9219 7384 6105 4938 3973 3229 2697 2213 1874 1510 1252 996 803 727 499 476 378 306 255 186 194 140 111 83 70 60 46 37 25 28 13 18 12 14 7 12 6 6 2 4 2 1 2 0 1 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 1 2 0 0 3 1 2 3 6 7 7 8 5 8 10 15 11 13 25 27 45 41 68 81 97 120 133 154 207 254 284 383 451 570 677 818 963 1315 1614 1849 2346 2730 3252 4121 5033 6106 7361 9074 11018 13473 16610 20298 24569 30041 36566 45321 54351 67180 82051 99633 122149 149143 181430 222403 271370 330943 404920 494420 604558 604410 494469 405133 331335 271320 221352 182505 149156 122008 99738 82140 66906 54738 44628 36848 29961 24476 20034 16394 13322 10995 8930 7424 6040 5030 4096 3229 2721 2252 1779 1514 1304 1028 831 665 556 418 353 297 247 212 173 134 115 92 78 59 44 30 25 19 17 20 13 16 10 9 5 6 4 5 1 0 0 1 2 1 1 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 1 0 1 0 1 0 0 2 0 4 2 2 6 4 6 9 4 11 4 10 19 18 32 22 40 46 64 63 98 106 141 200 181 237 298 387 445 577 615 884 1017 1287 1553 1869 2207 2762 3396 4130 4935 6147 7383 8920 11087 13516 16618 20323 24632 30276 36681 45016 54932 66921 81504 99727 122307 148859 181441 222643 270715 331901 404889 493210 604712 605397 494479 405823 330458 271062 222556 181525 148946 121699 100240 81849 66888 54647 45139 36846 30038 24470 19755 16345 13512 11034 9058 7308 5995 5017 4142 3293 2675 2264 1801 1447 1226 1037 799 681 590 461 339 297 237 214 150 148 116 99 89 63 53 28 22 25 13 17 18 10 12 6 4 7 5 7 2 1 0 1 0 2 2 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 2 0 1 0 0 0 2 0 0 1 1 0 1 2 2 6 2 4 5 4 11 6 11 12 13 19 34 27 42 55 64 62 86 109 147 164 217 237 305 353 442 573 677 824 1029 1288 1483 1873 2299 2846 3306 4103 4949 6102 7363 9063 10988 13599 16663 20220 24629 30154 36845 44833 54763 67403 81639 99515 121773 148620 182287 223119 271033 330440 404590 494334 604377 604985 494654 404573 331498 271966 221936 181619 149485 121964 99540 81806 66780 55008 45017 36365 29905 24306 20136 16401 13361 10941 9008 7378 5931 4996 4014 3314 2743 2186 1839 1557 1254 1035 793 675 565 436 362 312 208 235 163 131 97 97 96 56 42 41 37 21 21 13 17 10 6 9 4 6 5 7 1 2 1 1 1 0 1 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 1 0 0 0 2 1 0 0 0 2 2 2 4 4 4 3 3 3 7 9 12 21 24 32 38 50 48 51 70 107 109 135 156 207 240 298 368 434 609 684 817 1052 1208 1511 1879 2240 2773 3490 3940 4957 6064 7550 8977 10943 13597 16530 20289 24494 30171 36815 44821 54813 66616 82336 100388 122296 148897 182005 221778 271413 331224 404456 493938 604274 605550 496365 404986 331087 271442 221451 181921 149697 122262 99883 81615 67079 54742 44454 36608 29900 24492 20105 16408 13544 10784 8909 7409 5914 5101 4066 3315 2686 2170 1885 1572 1236 1002 771 710 552 454 384 287 226 203 183 124 117 85 74 67 49 40 21 33 21 18 19 5 8 8 7 2 5 3 1 2 2 3 0 1 2 1 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 0 0 0 1 0 0 0 4 1 0 0 4 2 4 1 5 3 11 12 7 11 18 26 38 38 44 43 55 69 91 116 122 148 232 268 302 353 414 600 729 839 1043 1229 1550 1896 2203 2754 3301 4053 4952 6062 7469 8870 11239 13695 16399 20136 24832 29932 36331 44762 54949 66958 82112 100041 122004 149060 182006 222806 271007 332553 404372 494417 604403 604269 496019 404386 331681 270994 222795 182009 148513 122357 99929 81967 66855 54656 44927 36823 30095 24325 20080 16377 13303 10987 8870 7340 6115 4850 4132 3324 2801 2242 1857 1409 1297 966 822 677 579 485 352 319 247 222 171 129 96 78 75 47 53 57 25 34 24 14 19 8 14 9 4 4 4 1 3 0 1 1 1 2 2 2 2 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 1 1 4 3 0 4 1 3 6 4 9 5 19 14 22 24 32 33 33 47 67 78 76 136 124 155 205 233 328 386 476 555 697 842 1010 1245 1535 1841 2230 2761 3378 4079 4870 5906 7499 9026 11152 13528 16641 20075 24367 30112 36447 44620 54922 67036 81702 100223 122207 149071 182415 222201 272117 330977 405028 494970 603560 604504 494310 404159 332096 272113 222690 181752 149200 121340 99875 81375 66887 54838 44937 36910 30165 24513 20046 16481 13464 10835 8834 7360 6039 4914 4045 3271 2764 2265 1786 1512 1192 990 850 717 530 491 403 315 257 189 147 135 115 83 79 54 52 37 37 38 20 22 8 9 15 4 11 5 2 1 3 3 0 0 3 3 1 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0 0 0 1 1 3 1 1 4 1 2 5 9 6 9 10 14 12 14 23 32 35 44 50 53 63 103 111 128 161 225 293 299 372 469 589 727 806 947 1213 1496 1838 2295 2760 3294 3963 5000 6021 7451 9063 11143 13287 16390 20253 24568 29980 36685 44852 54706 67205 82001 99775 122467 148812 182796 222466 271387 330971 406120 495687 603418 604135 495245 404312 331235 272101 222094 181646 149389 122131 99911 81787 66614 54541 44932 36521 30331 24567 20297 16455 13477 11151 8734 7291 6081 4986 4000 3369 2663 2165 1806 1520 1216 1006 879 685 595 467 368 345 271 200 171 136 92 98 84 54 45 31 34 20 17 17 22 16 13 6 6 3 7 5 1 0 1 5 1 0 0 0 2 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 1 4 1 3 1 1 5 4 7 7 6 14 14 15 20 30 32 29 41 47 58 66 93 95 166 164 220 247 335 429 491 502 637 850 995 1185 1547 1873 2165 2815 3339 4131 4835 6106 7346 9184 11055 13248 16386 20133 24882 30089 36881 44898 54700 67079 81630 99792 122283 149433 181407 222791 271295 331426 404155 494137 604321 604469 494997 404836 330857 272273 222421 182134 149421 121357 99970 81547 67025 54633 44689 36704 30150 24559 20231 16529 13575 11141 8963 7310 6094 4924 3928 3357 2660 2250 1824 1454 1173 1032 863 695 619 478 369 277 268 215 178 127 122 91 79 56 44 31 34 27 15 13 10 14 13 9 5 3 6 2 1 3 3 1 2 0 0 3 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 2 0 2 1 1 1 3 2 3 5 4 6 7 5 10 13 24 21 23 29 39 38 36 64 70 92 104 151 190 198 280 340 337 495 555 706 819 982 1165 1547 1815 2237 2799 3284 4123 4847 6076 7489 9070 11128 13371 16607 20341 24511 29922 36660 45090 54676 66865 81889 99966 121775 148884 181894 223066 270859 331492 403482 494462 604185 605316 493784 404625 331835 271526 222285 182367 148671 121857 100222 81642 66979 54763 44838 36623 30156 24697 20180 16365 13574 11044 9094 7418 5968 4973 4084 3358 2752 2216 1817 1431 1217 1017 863 683 595 455 395 327 231 203 172 136 122 100 76 55 44 35 30 26 26 20 11 8 9 8 3 5 1 8 2 2 3 0 0 4 0 1 0 1 2 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 2 0 1 0 1 2 0 1 3 4 4 4 4 7 7 8 10 14 17 17 33 29 30 39 50 51 70 101 133 138 178 224 250 325 380 416 537 674 830 1083 1204 1489 1879 2263 2675 3261 4005 5031 6014 7483 8998 10961 13635 16528 20107 24623 29873 36884 45258 54740 66890 81883 99332 121900 149509 181227 222845 270368 331831 403987 495664 603651 603376 494766 405068 331375 271343 222270 181079 149035 122522 100275 81927 66934 55176 44634 36734 30081 24467 20231 16595 13487 11091 9156 7387 6079 4870 4011 3323 2728 2258 1860 1446 1237 978 822 680 591 471 363 301 278 211 153 135 128 91 86 56 39 44 26 26 19 27 13 8 8 6 7 4 4 4 2 1 3 2 0 3 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 2 0 0 1 1 1 6 2 3 1 1 6 9 7 10 15 12 18 15 19 22 35 44 41 68 82 107 116 146 178 192 243 291 383 454 539 702 839 979 1212 1514 1869 2234 2739 3192 4109 4854 6034 7430 9251 10975 13596 16394 20304 24614 30186 36592 45023 54990 66587 81381 100435 122049 149284 182154 222483 270424 330802 405176 494354 603327 604574 493696 404864 332360 270765 222299 181787 148876 122097 100510 81737 67091 54815 44647 36599 30038 24458 20303 16823 13619 11114 9074 7387 6067 4941 3950 3420 2686 2297 1868 1500 1161 1006 825 686 557 460 354 339 253 193 150 132 120 79 80 68 56 39 26 20 19 16 22 14 9 6 6 2 6 4 1 4 3 4 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 1 1 0 2 1 1 3 2 3 3 4 6 3 4 8 6 11 13 14 13 24 27 35 43 54 55 92 99 115 121 201 212 244 265 380 461 517 682 864 981 1244 1509 1921 2274 2636 3248 3972 4940 6131 7509 8963 11106 13537 16568 20139 24522 29937 37084 44666 55226 66712 81824 100071 121901 149157 181633 221779 270785 331844 404316 495162 604498 604211 495752 404515 331279 271307 221969 181872 148673 121669 99978 81379 66962 54811 44929 36470 30200 24805 20173 16547 13696 11090 9067 7432 5947 4956 4035 3274 2741 2292 1744 1525 1252 1028 784 665 588 448 366 316 265 211 176 111 96 97 84 59 52 45 34 21 22 14 18 12 4 8 5 4 3 4 3 4 3 2 0 1 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 1 1 1 1 2 1 2 3 4 1 4 6 1 2 5 11 8 14 19 17 23 19 37 45 64 65 67 88 92 153 176 218 241 327 378 465 509 671 847 1012 1206 1499 1804 2305 2720 3342 4058 4997 6012 7344 9060 11043 13599 16848 19998 24779 29885 36785 44720 55006 66814 82136 99663 122086 149162 180747 223179 271856 331013 405270 494512 604607 605089 494472 404462 330858 271523 223210 182627 148170 121924 99702 81718 66926 54706 44786 36926 30013 24435 20221 16601 13646 11200 8975 7416 6072 4928 4109 3297 2688 2257 1783 1504 1201 1063 845 638 513 436 397 330 260 211 151 122 117 92 67 63 52 46 31 21 31 19 10 6 7 5 6 4 1 7 1 3 5 0 1 1 1 0 1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 1 1 3 0 1 3 3 2 2 4 3 3 4 9 10 12 15 15 27 21 28 39 42 60 58 66 84 115 129 178 219 259 279 393 496 531 654 786 1010 1287 1493 1849 2191 2801 3310 4062 4943 6042 7444 9091 11020 13675 16514 20019 24868 29931 36861 44581 54503 66844 81697 99957 122171 149688 181749 221910 272330 330952 405088 494606 605154 603377 494189 404548 331901 271024 222801 182369 148381 121882 99886 81991 66857 54485 44728 36526 30219 24739 20245 16687 13586 10964 9278 7421 6056 4981 4030 3353 2674 2180 1919 1442 1195 980 830 652 582 443 347 308 262 182 186 145 99 90 68 61 50 32 38 34 23 16 12 9 6 8 3 6 4 3 3 3 2 2 0 1 0 0 1 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 2 0 0 2 1 2 4 2 6 6 8 5 8 13 19 16 23 17 40 35 43 51 53 76 69 128 152 164 213 257 305 397 441 555 680 829 1017 1206 1467 1812 2173 2788 3271 4162 4924 6138 7379 8974 11119 13511 16644 20284 24887 29917 36134 45094 55281 66427 81605 100018 121847 149557 181616 222917 270719 332172 405184 494618 602736 604200 494654 404311 332135 271963 222106 182064 148842 121698 99757 81501 67147 54694 44917 36885 30032 24684 20117 16612 13367 11215 9178 7388 6079 5057 4043 3268 2669 2193 1868 1525 1215 973 831 656 579 436 321 288 237 205 187 133 107 106 73 63 59 36 26 34 32 13 14 15 4 5 3 1 3 4 2 4 4 2 1 1 0 1 0 0 0 1 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 2 0 3 1 1 1 0 1 3 5 6 9 7 4 7 14 12 17 25 20 30 39 50 47 58 80 98 110 131 162 243 270 297 362 444 540 665 854 1062 1144 1473 1790 2312 2752 3364 4152 4793 6082 7298 9302 11014 13828 16514 20003 24514 30071 36773 44533 54681 66938 81696 100066 122433 148943 181967 221405 272745 330384 404680 493835 603733 605315 494546 405744 331274 271704 222803 181777 149595 121017 99612 81415 67037 54762 44864 36686 30187 24746 20224 16469 13552 11114 9309 7397 6099 4896 4104 3282 2652 2263 1790 1488 1223 909 862 677 537 457 361 307 232 198 160 143 121 91 73 55 44 34 39 29 33 26 10 7 9 6 6 1 7 3 0 1 1 1 3 0 2 0 1 0 0 1 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 3 0 1 2 0 3 4 4 3 2 3 9 10 15 7 15 14 20 27 23 27 50 49 73 78 86 103 142 180 215 271 315 362 458 537 648 836 1028 1175 1484 1739 2245 2730 3299 4191 5008 6245 7512 9047 11186 13519 16535 20060 24731 30027 36710 44805 54531 66684 81975 99417 121966 150192 181612 221847 272040 331679 404616 493437 603494 605882 495120 405086 331597 272267 222300 181546 148266 122577 99630 81501 67082 54753 44650 36476 30045 24637 20198 16612 13522 11072 9301 7377 6088 4843 4136 3387 2754 2135 1813 1492 1190 991 781 668 583 437 369 315 241 219 172 128 103 87 76 52 49 40 27 33 27 21 15 11 15 7 5 7 2 1 3 3 1 1 1 1 1 0 3 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 1 2 0 1 0 2 2 6 2 3 3 9 11 4 5 10 15 11 24 17 23 36 33 49 73 90 82 128 140 189 211 241 302 387 461 553 711 843 979 1187 1457 1801 2183 2751 3383 4143 4938 6231 7486 9035 11019 13651 16305 20342 24843 30054 36587 44832 54452 66697 81319 100059 121725 149557 182845 222812 271009 331337 404485 493965 602899 604509 495856 406367 331480 272123 221340 182060 148666 121994 100060 81288 66911 54849 44800 36764 29737 24755 20046 16668 13464 11297 9137 7371 6096 5074 3964 3395 2680 2231 1855 1479 1208 960 815 661 549 458 405 284 245 189 166 148 110 91 62 50 37 33 30 32 27 24 20 11 12 15 3 3 5 0 3 1 2 1 0 0 1 3 1 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 2 1 3 2 3 3 2 4 4 4 11 6 11 10 12 15 7 19 31 30 38 60 68 72 100 104 143 173 208 240 283 403 471 558 680 817 1012 1237 1468 1742 2118 2732 3325 4062 5015 6140 7586 9065 11244 13457 16560 20326 24388 30070 36554 44462 54952 66471 81380 100253 121939 149593 182275 222570 271435 331329 403892 494747 604332 603894 494813 405081 333068 272049 221913 181929 149521 121464 99526 81419 66369 55093 45132 36751 29946 24460 20181 16611 13427 11170 9162 7518 6093 4957 3969 3355 2740 2199 1842 1509 1198 954 825 672 518 460 354 293 265 205 173 142 105 76 79 52 49 37 32 15 25 24 15 8 12 8 7 3 3 4 0 3 2 3 2 0 0 2 2 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 0 0 1 1 3 0 1 1 2 5 5 2 5 5 4 7 7 11 10 15 15 28 21 40 40 57 61 76 90 114 149 161 216 247 288 368 463 597 638 810 979 1208 1540 1817 2163 2740 3320 3976 4992 6184 7521 9128 11061 13588 16377 20416 24655 30063 36668 44779 54664 66832 81911 99628 121927 149119 181722 222235 270857 332120 405117 494672 604845 604972 494529 404944 331260 271702 221768 182652 148916 122314 99993 81519 66902 54411 44854 36801 30023 24576 20268 16554 13677 11028 9206 7396 6077 4846 4063 3356 2704 2236 1885 1539 1181 995 798 673 552 432 380 284 223 193 171 129 116 86 89 60 37 49 29 31 18 18 18 10 13 5 8 4 3 2 6 1 3 0 2 1 1 3 1 1 1 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 2 2 1 1 3 2 3 1 6 5 4 9 6 7 8 14 14 17 19 35 37 36 55 63 66 101 101 146 178 185 266 300 376 452 568 685 816 1014 1177 1478 1794 2176 2781 3367 4118 5042 6065 7521 9118 11079 13651 16408 20055 24604 30251 36495 44768 54677 66760 81783 99776 121836 149059 182173 222832 271812 331503 405201 494040 603941 605681 493498 404018 331764 272348 222460 182188 149115 122060 99775 81587 66450 54877 45132 36444 29843 24618 20476 16485 13494 11021 9054 7389 6058 5166 4047 3244 2736 2205 1831 1494 1215 1011 826 656 585 438 378 284 213 229 157 136 104 94 73 67 53 42 25 23 23 21 22 16 5 3 3 5 9 2 2 3 1 2 0 0 3 1 2 1 1 1 0 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 1 0 2 2 2 2 1 2 3 2 2 5 7 4 13 11 10 15 19 14 25 35 39 48 62 76 96 123 160 170 197 232 295 376 469 563 654 808 1016 1228 1406 1751 2303 2742 3380 4162 4872 6304 7312 9123 11022 13484 16436 20186 24740 30085 36644 44702 54727 66261 81379 99868 121687 149427 182407 222001 271912 332089 404068 494642 604070 604553 494582 405339 330757 271333 222722 182108 149012 121926 99601 81911 67101 54669 44813 36707 30139 24601 20334 16478 13622 11098 9096 7430 6074 4971 3978 3346 2697 2235 1827 1523 1206 1031 783 660 545 489 379 310 260 207 150 127 93 97 84 65 60 37 27 17 22 19 17 12 14 5 9 5 3 3 5 0 2 0 3 0 0 0 1 2 3 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 1 0 2 0 0 1 3 2 2 4 4 1 4 6 5 2 9 9 14 14 12 25 22 28 44 46 57 58 113 118 156 167 211 256 295 395 424 581 660 836 996 1160 1571 1741 2161 2746 3435 4077 5021 6101 7347 9102 10963 13465 16455 20185 24694 30118 36707 44435 54285 67003 81167 99861 121947 149630 181985 222190 270647 332122 405676 495027 604045 604016 495149 403071 332957 271729 221527 182528 149378 121556 99976 81300 66678 54894 44717 36343 29923 24771 20231 16791 13550 11022 9088 7447 6124 4850 4009 3351 2781 2250 1789 1586 1245 992 799 688 560 491 370 322 255 191 150 140 112 80 96 59 53 33 43 28 17 17 12 10 13 11 6 7 1 4 5 2 1 1 0 1 1 2 1 0 2 1 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 2 0 1 1 1 0 0 2 4 0 3 3 2 2 8 4 9 7 9 9 11 20 19 18 35 38 49 63 67 87 114 156 163 209 255 283 409 446 539 702 832 976 1210 1489 1806 2252 2821 3325 4048 5014 6013 7455 9097 10951 13471 16471 20076 24781 29947 36358 44562 54920 66923 81765 99990 122260 149319 181267 221527 271389 332057 406428 494439 603981 603378 494640 405509 331184 271724 223032 182138 149126 121987 99393 81806 66369 54207 44839 36726 30034 24368 20148 16556 13474 11173 9113 7444 6205 4801 4095 3250 2743 2224 1828 1520 1202 1015 855 682 536 460 372 331 224 203 161 130 115 88 74 65 54 37 35 35 18 20 12 9 11 7 8 6 2 7 2 3 3 1 1 0 1 0 1 2 1 1 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 3 1 1 3 1 0 0 3 4 3 2 3 5 6 9 8 15 15 13 25 27 31 40 56 54 71 99 101 139 161 215 249 319 365 473 560 658 833 1029 1212 1536 1801 2214 2707 3300 4115 4980 6031 7436 9058 10925 13460 16787 20036 24502 29867 36246 44746 54802 66875 81847 99882 121621 149444 181744 222421 271524 331956 405241 494646 603479 605470 494254 404720 331431 272290 222010 182143 148893 122267 99858 81738 66626 54786 44686 36602 30001 24417 20187 16445 13447 11110 9145 7197 6122 4924 4060 3473 2740 2199 1863 1482 1198 1005 899 658 529 452 382 332 228 197 164 117 106 104 78 59 42 38 39 24 24 11 11 13 8 8 11 3 5 3 2 2 2 2 3 0 2 2 0 1 0 0 0 2 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 2 2 0 2 1 2 1 2 2 3 4 2 3 10 5 10 14 16 16 28 23 31 37 43 51 76 91 111 148 191 195 276 318 356 458 538 668 816 993 1253 1495 1792 2294 2748 3385 3989 4933 5995 7329 8967 10989 13484 16703 20147 24628 29635 36620 44808 55020 66546 81613 100306 122183 148348 182537 221556 272326 331971 405625 495108 603237 604691 495202 404003 332783 270746 222513 182249 148519 121949 100035 81325 66684 55081 44920 36630 30178 24270 20216 16510 13601 11204 8997 7433 6053 4962 4106 3336 2763 2229 1821 1517 1222 1006 770 736 561 440 394 332 237 215 155 127 97 93 67 61 42 38 33 24 23 15 15 14 8 5 8 12 3 2 4 0 2 1 3 2 0 2 2 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 1 1 0 1 0 3 2 1 0 4 6 2 3 1 8 8 17 15 15 19 23 16 38 32 42 49 72 99 114 133 193 216 279 272 377 471 535 691 789 996 1283 1517 1786 2246 2715 3334 4104 4934 6038 7465 8856 10990 13366 16508 19984 24638 30141 36437 44782 55154 67123 81993 99502 122002 149144 182221 221670 271784 331029 405051 494590 603818 605792 495446 404289 331238 271372 222414 181994 148399 122459 99853 81415 66742 54832 44939 36739 30198 24492 19961 16595 13411 11086 9074 7556 6060 4841 4144 3285 2756 2211 1852 1584 1183 1027 841 693 599 430 345 283 277 222 177 127 103 83 65 47 53 33 23 30 22 21 15 9 14 8 10 6 7 2 3 2 1 3 0 2 1 1 1 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 1 0 1 2 0 3 2 1 0 2 1 3 7 7 6 6 13 14 20 23 13 24 28 35 49 54 78 88 127 139 164 230 236 322 366 410 602 668 829 985 1225 1489 1808 2371 2683 3294 4033 4992 6193 7379 9029 10886 13686 16430 20220 24520 29706 36660 45022 55016 66879 82015 99990 121262 149499 182464 221671 271673 331266 405169 494911 605044 604688 493560 405947 331880 271048 222323 182065 148476 121810 99453 81867 66902 54593 44985 36637 30282 24708 20023 16510 13334 11125 9059 7514 5971 4888 4027 3408 2751 2222 1892 1527 1261 1023 862 715 551 466 373 293 253 201 160 141 97 70 71 71 61 39 19 26 17 23 13 14 15 5 9 5 3 5 1 7 2 1 2 1 2 0 2 0 1 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 


==> figures/refractory/Simulations/r1_r2.txt <==
4.5
1.0

